Dynamic Load Balancing with Tokens

Efficiently exploiting the resources of data centers is a complex task that requires efficient and reliable load balancing and resource allocation algorithms. The former are in charge of assigning jobs to servers upon their arrival in the system, while the latter are responsible for sharing server resources between their assigned jobs. These algorithms should take account of various constraints, such as data locality, that restrict the feasible job assignments. In this paper, we propose a token-based mechanism that efficiently balances load between servers without requiring any knowledge on job arrival rates and server capacities. Assuming a balanced fair sharing of the server resources, we show that the resulting dynamic load balancing is insensitive to the job size distribution. Its performance is compared to that obtained under the best static load balancing and in an ideal system that would constantly optimize the resource utilization.

==> multi-hete-dynamic-correlated-hyperexp-interval-blocking.csv <==
2.000000e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
4.000000e-01,2.250755e-07,2.423553e-07,0.000000e+00,0.000000e+00,1.799997e-07,1.937696e-07
6.000000e-01,5.918224e-04,2.882700e-05,0.000000e+00,0.000000e+00,4.734614e-04,2.306657e-05
8.000000e-01,3.739808e-02,4.427446e-04,1.114067e-05,2.850798e-06,2.992809e-02,3.552883e-04
1.000000e+00,1.738635e-01,6.912388e-04,5.289188e-04,2.585555e-05,1.392434e-01,5.556981e-04
1.200000e+00,3.070437e-01,6.209401e-04,4.362919e-03,7.251877e-05,2.466603e-01,5.059765e-04
1.400000e+00,4.076933e-01,6.620693e-04,1.778033e-02,1.978080e-04,3.299048e-01,5.451465e-04
1.600000e+00,4.849659e-01,5.406218e-04,4.758934e-02,3.027852e-04,3.976432e-01,4.477482e-04
1.800000e+00,5.460766e-01,4.718670e-04,9.243044e-02,4.683591e-04,4.555078e-01,4.132103e-04
2.000000e+00,5.948911e-01,4.480085e-04,1.463237e-01,5.444489e-04,5.052786e-01,3.901921e-04
2.200000e+00,6.347328e-01,4.284352e-04,2.012943e-01,5.085241e-04,5.480644e-01,3.771092e-04
2.400000e+00,6.673458e-01,4.103786e-04,2.533639e-01,5.852296e-04,5.845572e-01,3.819733e-04
2.600000e+00,6.950529e-01,3.341554e-04,3.014561e-01,5.229146e-04,6.163135e-01,2.907696e-04
2.800000e+00,7.182436e-01,3.727507e-04,3.443093e-01,5.504679e-04,6.434387e-01,3.651629e-04
3.000000e+00,7.379532e-01,3.506708e-04,3.832680e-01,5.749429e-04,6.669927e-01,3.285687e-04
3.200000e+00,7.555060e-01,2.899174e-04,4.175851e-01,5.773390e-04,6.879012e-01,2.656891e-04
3.400000e+00,7.708389e-01,3.386726e-04,4.483676e-01,5.549353e-04,7.063177e-01,3.175237e-04
3.600000e+00,7.836063e-01,2.951464e-04,4.768796e-01,4.782161e-04,7.222193e-01,2.626048e-04
3.800000e+00,7.955286e-01,2.581316e-04,5.026175e-01,4.702405e-04,7.368783e-01,2.354290e-04


==> theo-multi-comp-hete.csv <==
db,db1,db2,do,ob,oo,rho,ub,uo
0.7500205939098266,0.806252579201061,0.5250926527448883,0.9999176243606944,0.7502657153691091,0.9989371385235635,4.0,0.7564588764290118,0.9741644942839529
0.7493944489435233,0.8057481973605292,0.5239794552754996,0.9999161487153423,0.749643384153438,0.9989228972277824,3.99,0.7559088666806351,0.9739236219442662
0.748765165229958,0.8052411681467307,0.5228611535628664,0.9999146423847678,0.749017980881761,0.9989084360905913,3.98,0.7553566579392135,0.9736805014019304
0.7481327192331141,0.8047314705504501,0.5217377139637698,0.9999131046445371,0.748389483301131,0.9988937512945101,3.97,0.7548022381593473,0.9734351145073912
0.747497087184054,0.804219083338642,0.5206091025657025,0.9999115347511459,0.7477578689522809,0.9988788389489676,3.96,0.7542455951903562,0.9731874430461895
0.7468582450781148,0.8037039850514431,0.519475285184801,0.999909931941447,0.7471231151673936,0.9988636950887954,3.95,0.7536867167744856,0.9729374687407818
0.7462161686720573,0.8031861539991283,0.5183362273637732,0.9999082954320944,0.7464851990678493,0.9988483156726738,3.94,0.7531255905450736,0.9726851732524102
0.7455708334811821,0.8026655682590211,0.5171918943698263,0.9999066244189543,0.7458440975619458,0.998832696581553,3.93,0.7525622040246749,0.9724305381830277
0.7449222147764033,0.8021422056723542,0.5160422511925994,0.9999049180764995,0.7451997873425938,0.9988168336170321,3.92,0.751996544623143,0.9721735450772793
0.7442702875812864,0.8016160438410829,0.5148872625421003,0.9999031755571705,0.7445522448849847,0.9988007224997097,3.91,0.751428599635669,0.9719141754245343
0.743615026669037,0.8010870601246369,0.5137268928466371,0.9999013959907559,0.7439014464442322,0.9987843588674945,3.9,0.7508583562407745,0.9716524106609796
0.7429564065594612,0.8005552316366342,0.5125611062507682,0.9998995784836968,0.7432473680529886,0.9987677382738742,3.89,0.7502858014982593,0.9713882321717714
0.7422944015158702,0.8000205352415262,0.511389866613246,0.9998977221184239,0.7425899855190313,0.9987508561861584,3.88,0.7497109223471052,0.9711216212932317
0.7416289855419548,0.7994829475511998,0.5102131375049743,0.9998958259526355,0.7419292744228256,0.9987337079836648,3.87,0.7491337056033275,0.9708525593151227
0.7409601323786101,0.7989424449215193,0.5090308822069736,0.9998938890185648,0.7412652101150556,0.9987162889558852,3.86,0.7485541379577829,0.9705810274829579
0.7402878155007181,0.7983990034488094,0.5078430637083526,0.9998919103222353,0.7405977677141321,0.9986985943005914,3.85,0.7479722059739257,0.9703070070003862
0.7396120081138882,0.7978525989662866,0.5066496447042946,0.9998898888426694,0.7399269221036676,0.9986806191219163,3.84,0.7473878960855144,0.9700304790316248
0.7389326831511513,0.7973032070404253,0.5054505875940549,0.9998878235310907,0.7392526479299273,0.9986623584283785,3.83,0.7468011945942648,0.969751424703966
0.7382498132696101,0.7967508029672699,0.5042458544789711,0.9998857133100895,0.7385749195992484,0.9986438071308712,3.82,0.7462120876674546,0.9694698251103233
0.7375633708470429,0.796195361768681,0.5030354071604903,0.9998835570727669,0.7378937112754316,0.9986249600406057,3.81,0.7456205613354713,0.9691856613118545
0.7368733279784603,0.7956368581885223,0.5018192071382118,0.9998813536818513,0.737208996877104,0.9986058118670049,3.8,0.7450266014893059,0.9688989143406376
0.7361796564726169,0.7950752666887831,0.5005972156079513,0.9998791019687826,0.7365207500750519,0.9985863572155532,3.79,0.7444301938779929,0.9686095652024068
0.7354823278484754,0.7945105614456385,0.49936939345982306,0.999876800732763,0.7358289442895244,0.9985665905855977,3.78,0.7438313241059913,0.9683175948793529
0.73478131333162,0.7939427163454384,0.49813570127634577,0.999874448739793,0.7351335526875065,0.9985465063681006,3.77,0.7432299776305092,0.9680229843329802
0.7340765838506242,0.7933717049806369,0.496896099330573,0.9998720447216533,0.7344345481799623,0.9985260988433415,3.76,0.7426261397587693,0.9677257145070273
0.7333681100333664,0.7927975006456457,0.4956505475842493,0.9998695873748761,0.7337319034190486,0.9985053621785678,3.75,0.7420197956452128,0.967425766330452
0.7326558622032991,0.7922200763326248,0.4943990056859964,0.9998670753596615,0.7330255907952962,0.9984842904255924,3.74,0.7414109302886447,0.9671231207204689
0.7319398103756642,0.7916394047271978,0.49314143296952956,0.9998645072987725,0.7323155824347616,0.9984628775183393,3.73,0.7407995285293132,0.9668177585856618
0.7312199242536593,0.7910554582040973,0.49187778845190705,0.9998618817763876,0.7316018501961471,0.9984411172703327,3.7199999999999998,0.74018557504593,0.9665096608291405
0.7304961732245487,0.7904682088227322,0.49060803083181476,0.9998591973369244,0.7308843656678895,0.99841900337213,3.71,0.73956905435262,0.9661988083517798
0.7297685263557295,0.7898776283226886,0.4893321184878928,0.9998564524838012,0.7301631001652167,0.9983965293886983,3.7,0.7389499507958109,0.9658851820554996
0.7290369523907337,0.7892836881191431,0.48805000947709637,0.9998536456781925,0.729438024727173,0.9983736887567316,3.69,0.7383282485510505,0.9655687628466236
0.7283014197451894,0.7886863592982091,0.48676166153311023,0.9998507753377034,0.7287091101136117,0.9983504747819089,3.68,0.7377039316197589,0.9652495316392873
0.7275618965027142,0.788085612612193,0.48546703206479846,0.9998478398350393,0.7279763268021557,0.9983268806360884,3.67,0.7370769838259081,0.9649274693589172
0.7268183504107661,0.7874814184747788,0.48416607815471524,0.9998448374965961,0.7272396449851254,0.9983028993544412,3.66,0.7364473888126337,0.9646025569457606
0.726070748876431,0.7868737469561233,0.48285875655766125,0.9998417666010273,0.7264990345664336,0.9982785238325173,3.65,0.7358151300387713,0.9642747753584847
0.7253190589621558,0.7862625677778696,0.4815450236993001,0.9998386253777533,0.7257544651584469,0.9982537468232534,3.64,0.7351801907753193,0.9639441055778379
0.7245632473814274,0.7856478503080757,0.4802248356748337,0.9998354120054189,0.725005906078814,0.9982285609339052,3.63,0.7345425541018298,0.9636105286103579
0.7238032804943902,0.7850295635560521,0.47889814824774213,0.9998321246103078,0.7242533263472615,0.9982029586229135,3.62,0.7339022029027181,0.9632740254921605
0.7230391243034098,0.7844076761671144,0.47756491684859115,0.9998287612646909,0.7234966946823542,0.9981769321967012,3.61,0.7332591198634999,0.9629345772927653
0.7222707444485763,0.7837821564172425,0.47622509657391127,0.9998253199851257,0.7227359794982223,0.9981504738063997,3.6,0.7326132874669433,0.962592165119004
0.7214981062031468,0.7831529722076456,0.47487864218515125,0.9998217987307033,0.7219711489012546,0.998123575444496,3.59,0.7319646879891468,0.9622467701189629
0.7207211744689321,0.7825200910592361,0.47352550810771593,0.9998181954012232,0.7212021706867564,0.998096228941412,3.58,0.7313133034955293,0.9618983734860053
0.7199399137716178,0.7818834801070016,0.4721656484300821,0.9998145078353248,0.7204290123355742,0.998068425962,3.57,0.7306591158367405,0.9615469564628364
0.7191542882560342,0.781243106094289,0.4707990169030148,0.9998107338085184,0.7196516410106835,0.9980401580019669,3.56,0.730002106644485,0.9611925003456336
0.7183642616813514,0.7805989353669729,0.4694255669388653,0.9998068710312026,0.7188700235537442,0.9980114163842081,3.55,0.72934225732726,0.960834986488227
0.7175697974162237,0.7799509338675348,0.4680452516109793,0.9998029171465682,0.7180841264816189,0.9979821922550691,3.54,0.7286795490660064,0.9604743963063374
0.7167708584338676,0.7792990671290326,0.4666580236532069,0.9997988697284479,0.7172939159828562,0.9979524765805176,3.53,0.7280139628096682,0.9601107112818711
0.7159674073070759,0.7786433002689639,0.4652638354595233,0.9997947262790934,0.7164993579141388,0.9979222601422315,3.52,0.7273454792706637,0.9597439129672637
0.7151594062031693,0.7779835979830201,0.4638626390837656,0.999790484226876,0.7157004177966967,0.9978915335335946,3.51,0.726674078920263,0.9593739829898766
0.7143468168788859,0.7773199245387332,0.46245438623949653,0.9997861409238993,0.7148970608126824,0.9978602871556115,3.5,0.7259997419838717,0.9590009030564489
0.7135296006752038,0.7766522437690059,0.4610390282999948,0.9997816936435393,0.7140892518015124,0.9978285112127218,3.49,0.725322448436219,0.9586246549575959
0.7127077185121008,0.7759805190655299,0.459616516298384,0.9997771395778896,0.7132769552561713,0.9977961957085238,3.48,0.7246421779964489,0.9582452205723577
0.7118811308832469,0.7753047133720831,0.4581868009279024,0.9997724758351332,0.7124601353194798,0.997763330441405,3.4699999999999998,0.7239589101231138,0.9578625818727952
0.7110497978506349,0.7746247891777116,0.4567498325423283,0.9997676994368031,0.7116387557803276,0.9977299050000663,3.46,0.7232726240090667,0.9574767209286293
0.7102136790391429,0.7739407085097884,0.4553055611565606,0.9997628073149575,0.7108127800698675,0.9976959087589573,3.45,0.7225832985762505,0.9570876199119359
0.7093727336310272,0.7732524329269423,0.4538539364473658,0.999757796309267,0.7099821712576749,0.9976613308735982,3.44,0.7218909124703866,0.9566952611018701
0.7085269203603572,0.7725599235118705,0.452394907754304,0.9997526631639746,0.7091468920478701,0.9976261602758055,3.4299999999999997,0.7211954440555568,0.9562996268894401
0.7076761975073755,0.7718631408640106,0.45092842408083483,0.9997474045247758,0.7083069047752037,0.9975903856688032,3.42,0.7204968714086771,0.9559006997823242
0.7068205228927955,0.7711620450920895,0.4494544340956193,0.9997420169355675,0.7074621714011048,0.9975539955222327,3.41,0.7197951723138657,0.955498462409718
0.7059598538720305,0.7704565958065325,0.4479728861340228,0.9997364968350961,0.7066126535096938,0.997516978067041,3.4,0.719090324256698,0.9550928975272266
0.7050941473293567,0.7697467521117379,0.446483728199832,0.9997308405534808,0.7057583123037571,0.9974793212902635,3.39,0.7183823044183522,0.9546839880217862
0.7042233596720062,0.7690324725982096,0.44498690796719276,0.999725044308619,0.7048991086006839,0.9974410129296882,3.38,0.717671089669639,0.9542717169166202
0.703347446824194,0.7683137153345466,0.4434823727827833,0.9997191042024665,0.7040350028283698,0.9974020404683936,3.37,0.7169566565649167,0.9538560673762307
0.7024663642210809,0.7675904378592925,0.4419700696682346,0.9997130162171682,0.7031659550210788,0.9973623911291751,3.36,0.7162389813358898,0.9534370227114102
0.7015800668026632,0.7668625971726284,0.44044994532280224,0.9997067762110784,0.7022919248152717,0.9973220518688398,3.35,0.7155180398852865,0.9530145663842903
0.7006885090075988,0.7661301497279202,0.4389219461263131,0.9997003799146202,0.7014128714453964,0.9972810093723758,3.34,0.7147938077804169,0.9525886820134075
0.6997916447669673,0.7653930514231112,0.4373860181423917,0.9996938229259991,0.7005287537396413,0.9972392500469945,3.33,0.7140662602466115,0.9521593533787839
0.6988894274979571,0.7646512575919514,0.4358421071219795,0.9996871007067827,0.6996395301156522,0.9971967600160347,3.32,0.713335372160523,0.9517265644270636
0.6979818100974963,0.7639047229950775,0.4342901585071714,0.9996802085772873,0.6987451585762118,0.997153525112739,3.31,0.7126011180433205,0.9512902992766092
0.6970687449358064,0.7631534018109164,0.4327301174353657,0.9996731417118394,0.6978455967048846,0.9971095308738809,3.3,0.7118634720537393,0.9508505422226601
0.696150183849898,0.7623972476264321,0.43116192874376114,0.9996658951338359,0.6969408016616224,0.9970647625332623,3.29,0.7111224079810069,0.9504072777424873
0.6952260781369983,0.7616362134276964,0.42958553697420593,0.9996584637106457,0.6960307301783352,0.9970192050150607,3.2800000000000002,0.7103778992376364,0.9499604905005528
0.6942963785479151,0.7608702515902892,0.4280008863784183,0.9996508421483178,0.6951153385544255,0.9969728429270285,3.27,0.7096299188520876,0.9495101653536736
0.6933610352803352,0.7600993138695199,0.4264079209235958,0.9996430249861077,0.6941945826522871,0.9969256605535441,3.26,0.708878439461286,0.9490562873562075
0.6924199979720629,0.7593233513904705,0.42480658429843193,0.999635006590796,0.6932684178927665,0.9968776418485089,3.25,0.7081234333030109,0.9485988417652147
0.6914732156941918,0.758542314637851,0.42319681991955466,0.9996267811508188,0.69233679925059,0.9968287704280885,3.24,0.707364872208137,0.948137814045636
0.690520636944223,0.7577561534456746,0.42157857093841666,0.9996183426701597,0.6913996812497539,0.9967790295632948,3.23,0.706602727592739,0.947673189875453
0.6895622096391145,0.7569648169867328,0.41995178024864144,0.9996096849620512,0.6904570179588825,0.9967284021723983,3.2199999999999998,0.7058369704500478,0.947204955150846
0.6885978811082781,0.7561682537618817,0.4183163904938635,0.9996008016424276,0.6895087629865458,0.9966768708131878,3.21,0.705067571342263,0.9467330959913356
0.6876275980865182,0.7553664115891295,0.4166723440760726,0.999591686123142,0.6885548694765484,0.9966244176750451,3.2,0.7042945003922155,0.9462575987449103
0.6866513067069111,0.7545592375925168,0.4150195831644882,0.9995823316049538,0.6875952901031798,0.9965710245708566,3.19,0.7035177272748796,0.9457784499931341
0.6856689524936365,0.7537466781907969,0.41335804970499446,0.9995727310702364,0.6866299770664323,0.9965166729287454,3.1799999999999997,0.7027372212087327,0.9452956365562298
0.6846804803547517,0.7529286790859026,0.41168768543014805,0.9995628772754372,0.6856588820871846,0.9964613437836247,3.17,0.7019529509469605,0.9448091454981351
0.6836858345749165,0.7521051852511962,0.4100084318697977,0.9995527627432641,0.6846819564023537,0.9964050177685623,3.16,0.7011648847685031,0.9443189641315302
0.6826849588080732,0.7512761409195078,0.4083202303623342,0.9995423797545698,0.6836991507600105,0.9963476751059668,3.15,0.7003729904689426,0.9438250800228307
0.6816777960700755,0.7504414895709437,0.4066230220666021,0.9995317203399635,0.6827104154144673,0.9962892955985727,3.14,0.6995772353512308,0.9433274809971351
0.6806642887312794,0.7496011739204738,0.40491674797450206,0.9995207762710955,0.6817157001213282,0.9962298586202427,3.13,0.6987775862162494,0.9428261551431393
0.6796443785090905,0.7487551359052845,0.40320134892431486,0.9995095390516374,0.6807149541325129,0.9961693431065597,3.12,0.6979740093532061,0.9423210908179971
0.6786180064604737,0.7479033166718977,0.40147676561477735,0.9994979999079271,0.6797081261912453,0.996107727545227,3.11,0.6971664705298606,0.9418122766521335
0.6775851129744297,0.7470456565630506,0.3997429386199466,0.9994861497792679,0.6786951645270143,0.9960449899662558,3.1,0.6963549349825816,0.941299701553997
0.6765456377644399,0.7461820951043295,0.3979998084048815,0.9994739793078807,0.6776760168505025,0.9959811079319473,3.09,0.6955393674062265,0.9407833547147602
0.6754995198608833,0.7453125709905578,0.3962473153421853,0.9994614788284795,0.6766506303484872,0.9959160585266595,3.08,0.6947197319438481,0.940263225612948
0.6744466976034291,0.7444370220719269,0.3944853997294381,0.9994486383574726,0.6756189516787111,0.9958498183463569,3.07,0.6938959921762218,0.9397393040189991
0.6733871086334131,0.743555385339875,0.3927140018075653,0.9994354475817563,0.6745809269647257,0.9957823634879394,3.06,0.6930681111111906,0.9392115799997568
0.6723206898861908,0.7426675969126942,0.39093306178017656,0.9994218958471185,0.6735365017907063,0.9957136695383456,3.05,0.6922360511728278,0.9386800439228751
0.6712473775834918,0.7417735920208839,0.38914251983392384,0.9994079721461848,0.6724856211962418,0.995643711563425,3.04,0.6913997741904122,0.9381446864611469
0.670167107225758,0.7408733049922186,0.3873423161599155,0.9993936651059535,0.6714282296710948,0.9955724640965827,3.0300000000000002,0.6905592413872143,0.9376054985967409
0.6690798135844861,0.7399666692365482,0.38553239097623765,0.9993789629748522,0.6703642711499406,0.9954999011271795,3.02,0.6897144133690902,0.9370624716253475
0.6679854306945747,0.7390536172303117,0.3837126845516262,0.9993638536093303,0.6692936890070775,0.9954259960886965,3.01,0.6888652501128838,0.9365155971602197
0.666883891846684,0.7381340805007695,0.3818831372303414,0.9993483244599485,0.6682164260511162,0.9953507218466514,3.0,0.6880117109546273,0.935964867136118
0.6657751295796082,0.7372079896099365,0.380043689458295,0.9993323625569717,0.6671324245196444,0.9952740506862634,2.99,0.6871537545775438,0.9354102738131441
0.6646590756726793,0.7362752741382284,0.37819428181048304,0.9993159544954157,0.6660416260738683,0.9951959542998725,2.98,0.6862913389998468,0.9348518097804563
0.6635356611381956,0.7353358626677992,0.3763348550197813,0.9992990864195591,0.6649439717932363,0.9951164037740882,2.9699999999999998,0.685424421562333,0.934289467959871
0.6624048162138931,0.734389682765577,0.37446535000715747,0.9992817440068763,0.6638394021700362,0.9950353695766927,2.96,0.684552958915766,0.9337232416093327
0.6612664703554619,0.7334366609659865,0.3725857079133639,0.9992639124513873,0.6627278571039795,0.9949528215432605,2.95,0.6836769070080476,0.9331531243262596
0.6601205522291156,0.7324767227533524,0.37069587013216804,0.9992455764464003,0.6616092758967609,0.994868728863523,2.94,0.6827962210711741,0.9325791100507481
0.6589669897042313,0.7315097925439911,0.36879577834519245,0.9992267201666021,0.6604835972466038,0.9947830600674509,2.9299999999999997,0.6819108556079728,0.9320011930686395
0.657805709846054,0.7305357936679624,0.3668853745584207,0.9992073272495222,0.6593507592427872,0.9946957830110614,2.92,0.6810207643786195,0.9314193680144311
0.6566366389084917,0.7295546483505023,0.3649646011404488,0.9991873807762897,0.6582106993601582,0.9946068648619397,2.91,0.6801259003869263,0.9308336298740444
0.655459702326997,0.7285662776931097,0.3630334008625466,0.9991668632517087,0.6570633544536266,0.9945162720844828,2.9,0.6792262158664059,0.930243973987423
0.6542748247115606,0.7275706016542989,0.3610917169406075,0.9991457565835898,0.6559086607526506,0.9944239704248395,2.8899999999999997,0.6783216622660991,0.9296503960509734
0.6530819298398128,0.7265675390300003,0.3591394930790633,0.999124042061339,0.6547465538557038,0.994329924895573,2.88,0.6774121902361708,0.929052892119828
0.6518809406502588,0.7255570074336127,0.3571766735168431,0.9991017003337572,0.653576968724735,0.9942340997600105,2.87,0.6764977496132634,0.9284514586099342
0.6506717792356504,0.7245389232756979,0.3552032030754601,0.99907871138604,0.652399839679615,0.9941364585163011,2.86,0.6755782894056095,0.9278460922999568
0.6494543668365151,0.7235132017433159,0.3532190272093122,0.9990550545159317,0.6512151003925746,0.9940369638811624,2.8499999999999996,0.6746537577778975,0.927236790332992
0.6482286238348486,0.7224797567789895,0.35122409205828503,0.99903070830903,0.6500226838826328,0.9939355777733226,2.84,0.6737241020358853,0.9266235502180857
0.6469944697479929,0.7214385010593037,0.3492183445027495,0.9990056506131801,0.6488225225100197,0.9938322612966443,2.83,0.6727892686107624,0.9260063698315425
0.6457518232227117,0.7203893459731271,0.3472017322210504,0.998979858511953,0.6476145479705888,0.9937269747229397,2.8200000000000003,0.6718492030432497,0.925385247418036
0.6445006020294769,0.7193322015994507,0.3451742037495819,0.9989533082971699,0.6463986912902291,0.9936196774744562,2.81,0.6709038499674401,0.9247601815914933
0.6432407230569887,0.7182669766848473,0.34313570854555403,0.9989259754404317,0.6451748828192693,0.993510328106046,2.8,0.6699531530943704,0.9241311713357627
0.6419721023069425,0.7171935786205391,0.3410861970525561,0.9988978345636306,0.6439430522268782,0.9933988842870098,2.79,0.6689970551953233,0.9234982160050481
0.6406946548890604,0.7161119134190708,0.33902562076901915,0.9988688594084122,0.6427031284954657,0.9932853027826053,2.7800000000000002,0.6680354980848519,0.922861315324112
0.6394082950164126,0.7150218856905904,0.3369539323197011,0.9988390228045372,0.6414550399150796,0.9931695394352296,2.77,0.667068422603526,0.9222204693882331
0.6381129360010377,0.7139233986187229,0.3348710855302968,0.9988082966371359,0.6401987140778036,0.993051549145262,2.76,0.6660957686003938,0.9215756786629131
0.6368084902498969,0.7128163539360453,0.3327770355053036,0.9987766518127834,0.638934077872156,0.9929312858515711,2.75,0.6651174749151523,0.9209269439833312
0.6354948692611682,0.7117006518991468,0.33067173870925354,0.9987440582243995,0.637661057477488,0.9928087025116829,2.74,0.6641334793600261,0.9202742665535286
0.6341719836209185,0.7105761912632849,0.32855515305145316,0.9987104847148924,0.6363795783583873,0.9926837510816026,2.73,0.6631437187013437,0.9196176479453317
0.6328397430001653,0.7094428692566207,0.326427237974344,0.9986758990395502,0.6350895652590828,0.9925563824952948,2.7199999999999998,0.6621481286408151,0.9189570900969829
0.6314980561523567,0.7083005815540387,0.32428795454562864,0.9986402678271133,0.6337909421978536,0.9924265466438168,2.71,0.6611466437964918,0.9182925953115072
0.630146830911298,0.7071492222505483,0.3221372655542964,0.9986035565394957,0.6324836324614433,0.992294192354103,2.7,0.6601391976834202,0.9176241662547655
0.6287859741895445,0.7059886838342593,0.31997513561068536,0.9985657294301252,0.6311675585994804,0.9921592673673978,2.69,0.6591257226939704,0.9169518059532196
0.6274153919772966,0.7048188571589379,0.3178015312507308,0.9985267495008454,0.6298426424189014,0.9920217183173441,2.6799999999999997,0.6581061500778405,0.9162755177913875
0.6260349893418131,0.7036396314161312,0.31561642104454074,0.9984865784573591,0.6285088049783862,0.9918814907077087,2.67,0.657080409921728,0.9155953055089862
0.6246446704273865,0.7024508941068696,0.31341977570945406,0.998445176663152,0.6271659665827928,0.9917385288897712,2.66,0.6560484311286677,0.9149111731977438
0.6232443384558961,0.7012525310129369,0.31121156822773305,0.9984025030918753,0.6258140467776069,0.9915927760393417,2.65,0.6550101413970213,0.9142231252978935
0.6218338957279819,0.7000444261677155,0.30899177396904737,0.9983585152781279,0.6244529643433935,0.9914441741334411,2.6399999999999997,0.6539654671991229,0.9135311665943155
0.6204132436248616,0.6988264618265999,0.3067603708179082,0.9983131692666141,0.6230826372902591,0.9912926639266184,2.63,0.6529143337595654,0.9128353022123429
0.6189822826108298,0.6975985184369827,0.30451733930621766,0.9982664195596264,0.6217029828523184,0.9911381849269258,2.62,0.6518566650331262,0.9121355376132093
0.6175409122364715,0.6963604746078151,0.3022626627510966,0.9982182190628096,0.6203139174821725,0.9909806753715298,2.61,0.6507923836823244,0.9114318785891333
0.6160890311426228,0.695112207078739,0.2999963273981583,0.9981685190291806,0.6189153568453896,0.990820072201987,2.5999999999999996,0.6497214110546039,0.9107243312580298
0.6146265370651152,0.6938535906887946,0.29771832257039726,0.9981172690013518,0.6175072158149966,0.9906563110391589,2.59,0.6486436671591336,0.910012902057844
0.6131533268403393,0.6925844983447081,0.29542864082286424,0.9980644167519245,0.6160894084659724,0.9904893261577913,2.58,0.6475590706432179,0.9092975977404978
0.6116692964116694,0.6913048009887612,0.29312727810330225,0.9980099082220096,0.6146618480697503,0.9903190504607418,2.5700000000000003,0.6464675387683145,0.9085784253654318
0.6101743408367748,0.6900143675662412,0.2908142339189089,0.9979536874578567,0.6132244470887205,0.9901454154528756,2.56,0.6453689873856444,0.9078553922927504
0.6086683542958696,0.6887130649924845,0.28848951150941005,0.9978956965455323,0.6117771171707397,0.9899683512146138,2.55,0.6442633309113953,0.9071285061759419
0.607151230100933,0.6874007581195144,0.28615311802660665,0.9978358755436307,0.6103197691436376,0.9897877863751605,2.54,0.6431504823015062,0.9063977749541743
0.6056228607059323,0.6860773097022718,0.283805064720574,0.9977741624139916,0.6088523130097271,0.9896036480853906,2.5300000000000002,0.6420303530260224,0.9056632068441635
0.604083137718106,0.6847425803644616,0.28144536713268303,0.9977104929503733,0.60737465794031,0.9894158619904189,2.52,0.6409028530430229,0.9049248103315825
0.6025319519103254,0.6833964285640037,0.27907404529561214,0.9976448007050831,0.6058867122701773,0.9892243522018549,2.51,0.6397678907721004,0.904182594162028
0.6009691932345884,0.6820387105581072,0.2766911239405136,0.9975770169135288,0.6043883834921064,0.9890290412697339,2.5,0.6386253730673952,0.903436567331512
0.5993947508366791,0.6806692803679736,0.2742966327115015,0.997507070416669,0.6028795782513444,0.9888298501541525,2.49,0.6374752051901689,0.9026867390764796
0.5978085130720338,0.6792879897431391,0.27189060638761253,0.9974348875813562,0.6013602023400807,0.9886266981965999,2.48,0.6363172907809124,0.9019331188633373
0.5962103675228475,0.6778946881254604,0.26947308511239604,0.9973603922185665,0.5998301606919029,0.9884195030909998,2.4699999999999998,0.6351515318309792,0.9011757163774814
0.5946002010164659,0.6764892226127637,0.2670441146312744,0.9972835054994941,0.5982893573762329,0.988208180854467,2.46,0.6339778286537314,0.9004145415118207
0.5929778996450906,0.6750714379221604,0.26460374653681124,0.9972041458695283,0.5967376955927383,0.9879926457977913,2.45,0.6327960798551994,0.8996496043547616
0.5913433487868383,0.6736411763530447,0.2621520385220128,0.9971222289601146,0.5951750776657155,0.987772810495654,2.44,0.6316061823042337,0.8988809151776698
0.5896964331281868,0.6721982777497885,0.2596890546417796,0.9970376674985063,0.5936014050384393,0.9875485857565924,2.4299999999999997,0.6304080311021477,0.8981084844217809
0.5880370366878347,0.6707425794641412,0.25721486558260837,0.9969503712154403,0.592016578267473,0.9873198805927152,2.42,0.6292015195518442,0.897332322684537
0.5863650428420101,0.6692739163173544,0.2547295489406327,0.9968602467507558,0.5904204970169347,0.9870866021891875,2.41,0.6279865391264062,0.896552440705361
0.5846803343512491,0.6677921205620426,0.2522331895080746,0.9967671975570024,0.5888130600527116,0.9868486558734921,2.4,0.6267629794371555,0.8957688493508267
0.5829827933886689,0.6662970218437962,0.24972587956815956,0.9966711238010812,0.5871941652366187,0.9866059450844812,2.3899999999999997,0.6255307282011581,0.8949815595992321
0.5812723015697564,0.6647884471625641,0.24720771919852552,0.9965719222639797,0.5855637095204904,0.9863583713412327,2.38,0.624289671208175,0.8941905825245434
0.5795487399836852,0.6632662208338218,0.2446788165831386,0.9964694862386662,0.583921588940203,0.986105834211719,2.37,0.6230396922870456,0.893395929279702
0.5778119892261698,0.6617301644495387,0.2421392883326945,0.9963637054262392,0.582267698609613,0.9858482312813132,2.36,0.6217806732714926,0.8925976110792775
0.576061929433867,0.6601800968389671,0.2395892598134668,0.9962544658304123,0.5806019327144111,0.9855854581211339,2.3499999999999996,0.6205124939653428,0.8917956391814442
0.5742984403203146,0.6586158340292632,0.23702886548452043,0.9961416496504638,0.5789241845058742,0.9853174082562542,2.34,0.6192350321071499,0.8909900248692691
0.572521401213409,0.6570371892059647,0.23445824924318653,0.996025135172757,0.5772343462945132,0.9850439731337842,2.33,0.6179481633342127,0.8901807794312846
0.5707306910943986,0.6554439726733362,0.23187756477864793,0.9959047966609955,0.5755323094435991,0.9847650420908501,2.3200000000000003,0.6166517611459779,0.8893679141413314
0.5689261886383701,0.6538359918146,0.2292869759334505,0.9957805042453651,0.5738179643625653,0.9844805023224743,2.31,0.6153456968668171,0.8885514402376526
0.5671077722561978,0.6522130510520703,0.22668665707270766,0.9956521238107453,0.5720912005002664,0.9841902388493872,2.3,0.6140298396081728,0.8877313689012024
0.5652753201379074,0.6505749518072045,0.22407679346071913,0.9955195168841922,0.5703519063380873,0.9838941344857801,2.29,0.6127040562300556,0.8869077112331726
0.5634287102974034,0.6489214924605863,0.22145758164467164,0.9953825405219204,0.5685999693828883,0.9835920698070149,2.2800000000000002,0.6113682113018938,0.8860804782316822
0.5615678206184888,0.6472524683118519,0.21882922984503592,0.9952410471960307,0.5668352761597723,0.983283923117317,2.27,0.6100221670627187,0.8852496807676286
0.5596925289021003,0.6455676715395725,0.21619195835221167,0.9950948846812532,0.5650577122046646,0.9829695704174579,2.26,0.6086657833806794,0.8844153295596644
0.5578027129146629,0.6438668911611017,0.2135459999289076,0.9949438959420085,0.5632671620566864,0.9826488853724556,2.25,0.6072989177118804,0.8835774351482691
0.5558982504374493,0.6421499129923929,0.2108916002176751,0.9947879190201137,0.5614635092503104,0.9823217392793048,2.24,0.6059214250585296,0.8827360078688937
0.5539790193168219,0.6404165196077923,0.20822901815293982,0.9946267869234874,0.5596466363072857,0.9819880010347528,2.23,0.6045331579263938,0.8818910578241418
0.5520448975152069,0.6386664902998094,0.2055585263767969,0.9944603275162407,0.557816424728311,0.9816475371031493,2.2199999999999998,0.6031339662815502,0.8810425948549584
0.5500957631626322,0.6368996010388535,0.20288041165774712,0.9942883634105828,0.5559727549844476,0.9813002114843706,2.21,0.6017236975064303,0.880190628510789
0.5481314946086495,0.6351156244329443,0.20019497531147037,0.9941107118609711,0.5541155065082498,0.9809458856818505,2.2,0.6003021963551441,0.8793351680186829
0.5461519704744187,0.6333143296873661,0.1975025336226288,0.9939271846610231,0.552244557684601,0.9805844186707238,2.19,0.5988693049080884,0.8784762222512863
0.544157069704728,0.6314954825642596,0.19480341826660127,0.993737588043693,0.5503597858412381,0.9802156668661007,2.1799999999999997,0.5974248625258224,0.8776137996937071
0.542146671619683,0.6296588453421197,0.1920979767299362,0.9935417225852878,0.5484610672389459,0.9798394840914872,2.17,0.595968705802217,0.8767479084091891
0.5401206559657812,0.627804176775174,0.1893865727282104,0.9933393831139126,0.546548277061406,0.9794557215473632,2.16,0.5945006685168646,0.8758785560035726
0.5380789029660463,0.6259312320525935,0.18666958661985775,0.9931303586230004,0.5446212894046842,0.9790642277799289,2.15,0.593020581586755,0.8750057495884768
0.5360212933688789,0.6240397627574946,0.18394741581441598,0.9929144321905992,0.5426799772663414,0.9786648486500292,2.1399999999999997,0.5915282730172082,0.8741294957431742
0.5339477084952401,0.6221295168256715,0.1812204751735141,0.9926913809051386,0.5407242125341459,0.9782574273022692,2.13,0.5900235678520704,0.8732498004750899
0.5318580302837449,0.6202002385039833,0.178489197402791,0.9924609757984609,0.5387538659743789,0.9778418041343168,2.12,0.5885062881231675,0.872366669178885
0.5297521413332237,0.6182516683083271,0.17575403343281,0.9922229817868979,0.5367688072197118,0.9774178167664082,2.11,0.5869762527990215,0.8714801065940645
0.5276299249422518,0.6162835429810926,0.17301545278688862,0.9919771576212713,0.5347689047566463,0.9769853000110427,2.0999999999999996,0.585433277732834,0.8705901167610484
0.5254912651451215,0.6142955954479951,0.17027394393362724,0.9917232558466961,0.5327540259124989,0.9765440858428773,2.09,0.5838771756097378,0.8696967029756478
0.5233360467436835,0.61228755477416,0.16753001462177755,0.9914610227731384,0.5307240368419177,0.9760940033688112,2.08,0.5823077558933273,0.8687998677418792
0.5211641553344496,0.6102591461193249,0.16478419219494828,0.9911901984576897,0.5286788025129263,0.9756348787982426,2.0700000000000003,0.5807248247714729,0.8678996127230512
0.5189754773302958,0.6082100906919948,0.16203702388349933,0.9909105166995908,0.5266181866924754,0.9751665354135007,2.06,0.5791281851014326,0.8669959386910489
0.5167698999760685,0.6061401057023781,0.15928907707082984,0.9906217050490598,0.5245420519315035,0.9746887935404177,2.05,0.5775176363542724,0.8660888454737414
0.5145473113573481,0.6040489043139038,0.15654093953112502,0.9903234848310101,0.5224502595494959,0.9742014705190285,2.04,0.5758929745586111,0.8651783319004334
0.5123076004015779,0.6019361955931017,0.15379321963548237,0.9900155711847971,0.5203426696185388,0.9737043806743664,2.0300000000000002,0.5742539922437063,0.8642643957452762
0.5100506568707246,0.5998016844576046,0.15104654652320418,0.9896976731211365,0.5182191409468716,0.9731973352873193,2.02,0.5726004783819049,0.8633470336685521
0.5077763713445791,0.5976450716219974,0.14830157023490553,0.989369493597396,0.5160795310619372,0.9726801425655062,2.01,0.5709322183304786,0.862426241155738
0.5054846351937841,0.5954660535412373,0.14555896180397096,0.989030729612432,0.513923696192937,0.972152607614126,2.0,0.5692489937728752,0.8615020124542496
0.503175340541592,0.5932643223512986,0.14281941330276554,0.9886810723222319,0.5117514912529033,0.9716145324067222,1.9899999999999998,0.5675505826594135,0.860574340507767
0.50084838021336,0.591039565806721,0.1400836378399155,0.9883202071775474,0.5095627698203024,0.9710657157558014,1.98,0.5658367591474587,0.8596432168880318
0.49850364767269933,0.5887914672146578,0.1373523695048654,0.9879478140847823,0.5073573841201884,0.9705059532832288,1.9699999999999998,0.5641072935411156,0.8587086317240022
0.49614103694319533,0.5865197053650297,0.13462636325585758,0.9875635675913371,0.5051351850049365,0.9699350373903245,1.96,0.5623619522304856,0.8577705736282483
0.49376044251455165,0.5842239544563369,0.13190639474741064,0.9871671370966244,0.502896021934583,0.9693527572275631,1.9500000000000002,0.5606004976305333,0.8568290296204601
0.49136175923198455,0.5819038840166463,0.12919326009333762,0.9867581870899499,0.5006397429568171,0.9687588986637747,1.94,0.5588226881196181,0.8558839850479408
0.48894488216767307,0.5795591588192581,0.1264877755613328,0.9863363774163912,0.4983661946866671,0.9681532442547326,1.9300000000000002,0.5570282779777511,0.8549354235029404
0.4865097064730313,0.5771894387924987,0.12379077719516153,0.9859013635717799,0.49607522228593764,0.9675355732109996,1.92,0.55521701732464,0.8539833267366911
0.4840561272105541,0.5747943789230605,0.12110312036052813,0.9854527970278419,0.49376666944246395,0.966905661364894,1.9100000000000001,0.5533886520575991,0.8530276745699857
0.4815840391639783,0.5723736291522808,0.11842567921076794,0.9849903255884412,0.4914403783492544,0.9662632811364165,1.9,0.551542923789399,0.852068444800142
0.47909333662549014,0.569926834264709,0.11575934606861446,0.9845135937778239,0.4890961896836115,0.9656082014979744,1.8900000000000001,0.5496795697861458,0.8511056131041844
0.47658391315870785,0.5674536337682771,0.11310503072043102,0.9840222432616293,0.4867339425863263,0.9649401879377065,1.88,0.547798322905287,0.8501391529380604
0.4740556613361891,0.5649536617653649,0.11046365961948573,0.9835159133013266,0.48435347464105816,0.9642590024212213,1.87,0.5458989115338425,0.8491690354317145
0.4715084724502142,0.5624265468140022,0.10783617499506222,0.9829942412426017,0.48195462185402405,0.9635644033515152,1.8599999999999999,0.5439810595269807,0.8481952292798158
0.4689422361956485,0.55987191177844,0.10522353386448241,0.9824568630380504,0.47953721863414084,0.9628561455268394,1.85,0.5420444861470614,0.8472177006279366
0.4663568403237092,0.5572893736682809,0.10262670694542221,0.9819034138043751,0.47710109777377563,0.9621339800962527,1.8399999999999999,0.5400889060032766,0.8462364129539709
0.4637521702655217,0.5546785434653324,0.10004667746627866,0.9813335284140955,0.4746460904302788,0.96139765451259,1.83,0.5381140289920429,0.8452513269445616
0.4611281087244204,0.552039025937336,0.09748443987275775,0.9807468421215549,0.47217202610850095,0.9606469124825282,1.8199999999999998,0.5361195602382989,0.844262400366296
0.45848453523602456,0.5493704194376973,0.09494099842933369,0.9801429912227957,0.4696787326444996,0.9598814939134558,1.81,0.534105200037882,0.8432695879314337
0.45582132569521006,0.5466723156903269,0.09241736571474253,0.979521613748622,0.4671660361906855,0.959101134856766,1.7999999999999998,0.5320706438011712,0.8422728411578918
0.4531383518492139,0.5439442995587008,0.08991456101126603,0.9788823501899073,0.4646337612026634,0.9583055674472325,1.79,0.530015581998199,0.8412721082232238
0.45043548075622575,0.5411859487982368,0.08743360858818171,0.9782248442539181,0.4620817304280598,0.9574945198380534,1.7799999999999998,0.5279397001054515,0.8402673338122961
0.44771257420896304,0.5383968337910914,0.08497553588044962,0.9775487436501357,0.45950976489765516,0.9566677161311504,1.77,0.5258426785545892,0.8392584589583771
0.44496948812287707,0.5355765172624878,0.08254137156443411,0.9768537009037365,0.4569176839191653,0.955824876302269,1.7599999999999998,0.5237241926833486,0.8382454208773064
0.4422060718888153,0.5327245539777071,0.0801321435332479,0.9761393741945734,0.4543053050740528,0.9549657161204075,1.75,0.5215839126888981,0.8372281527944283
0.43942216769014053,0.5298404904188938,0.0777488767751271,0.9754054282191555,0.45167244421777786,0.9540899470610664,1.7399999999999998,0.5194215035839439,0.8362065837639375
0.4366176097845187,0.526923864440868,0.07539259115912134,0.9746515350727827,0.4490189154839421,0.9531972762127802,1.73,0.517236625155906,0.8351806384802827
0.43379222375079385,0.5239742049051738,0.07306429913327403,0.9738773751486346,0.44634453129280843,0.9522874061763693,1.7199999999999998,0.5150289319295088,0.8341502370812447
0.4309458257016073,0.5209910312916569,0.07076500334140874,0.9730826380502516,0.4436491023647269,0.951360034956317,1.71,0.5127980731331577,0.8331152949423003
0.428078221462649,0.517973853286917,0.06849569416557669,0.9722670235134966,0.4409324377390363,0.9504148558436383,1.6999999999999997,0.5105436926694966,0.8320757224618556
0.42518920571969604,0.5149221703490722,0.06625734720219138,0.9714302423337138,0.4381943447990632,0.9494515572895831,1.69,0.5082654290905773,0.8310314248369244
0.42227856113484463,0.5118354712483474,0.0640509206808336,0.9705720172934611,0.4354346293038767,0.9484698227694873,1.6800000000000002,0.505962915578098,0.8299823018287954
0.419346057433621,0.5087132335831088,0.0618773528356697,0.969692084085853,0.4326530954275241,0.9474693306360348,1.67,0.5036357799292038,0.8289282475182296
0.4163914504649402,0.505554923271084,0.05973755924036479,0.9687901922281994,0.42984954580651613,0.9464497539611832,1.6600000000000001,0.5012836445483818,0.8278691500496863
0.4134144812361505,0.5023599940156199,0.057632430118272585,0.9678661059603517,0.4270237815963775,0.945410760365977,1.65,0.4989061264460083,0.8268048913640863
0.4104148749257084,0.4991278867469966,0.055562827640555236,0.9669196051218385,0.42417560253817654,0.9443520118373906,1.6400000000000001,0.49650283724416805,0.8257353469195645
0.4073923398762985,0.49585802903895226,0.05352958322568347,0.9659504860016335,0.42130480703595746,0.9432731645313892,1.63,0.49407338319038446,0.8246603853996732
0.4043465665715079,0.49254983450075734,0.051533494854510184,0.9649585621541574,0.41841119224610757,0.9421738685613058,1.62,0.49161736517996263,0.8235798684084605
0.4012772265994431,0.4892027021453639,0.049575324415759854,0.9639436651748965,0.4154945541797378,0.9410537677706221,1.6099999999999999,0.4891343787876881,0.8224936501518222
0.3981839716069498,0.4858160157343541,0.047655795097332594,0.9629056454288805,0.41255468781923643,0.9399124994892217,1.6,0.48662401430967833,0.8214015771045148
0.39506643224837146,0.48238914310064696,0.04577558883926928,0.9618443727250895,0.40959138725022404,0.9387496942721437,1.5899999999999999,0.4840858568162326,0.8203034876621901
0.3919242171330275,0.4789214354501475,0.04393534386454728,0.9607597369298168,0.4066044458102226,0.9375649756198483,1.58,0.4815194862165943,0.819199211777781
0.3887569117758473,0.4754122266437925,0.04213565230406634,0.9596516485119195,0.4035936562554254,0.9363579596789819,1.5699999999999998,0.47892447733658977,0.818088570581554
0.38556407755582633,0.4718608324617244,0.04037705793223409,0.9585200390129112,0.40055881094704515,0.9351282549226096,1.56,0.47630040001017904,0.8169713759841207
0.3823452506871915,0.4682665498516268,0.03866005402945019,0.9573648614348532,0.39749970205879587,0.9338754618088664,1.5499999999999998,0.47364681918601875,0.8158474302616707
0.3790999412083687,0.4646286561635794,0.03698508138752593,0.9561860905391123,0.3944161218071634,0.9325991724169684,1.54,0.4709632950502135,0.8147165256226713
0.37582763199405367,0.46094640837415685,0.03535252647364083,0.954983723049098,0.3913078627061987,0.9312989700595158,1.5299999999999998,0.46824938316649967,0.8135784437552555
0.37252777779585783,0.4572190423028626,0.03376271976783869,0.9537577777502962,0.38817471784867563,0.929974428870013,1.52,0.46550463463519776,0.8124329553544994
0.36919980431720284,0.45344577182443035,0.032215934288292614,0.9525082954810237,0.3850164812155378,0.9286251133645378,1.5099999999999998,0.4627285962723398,0.8112798196287668
0.3658431073283034,0.44962578808097176,0.030712384317629886,0.9512353390075451,0.38183294801566614,0.9272505779765008,1.5,0.45992081081048053,0.8101187837842792
0.36245705182727034,0.4457582586984629,0.029252224342500088,0.9499389927773672,0.37862391505809195,0.9258503665634429,1.4899999999999998,0.45708081712277904,0.8089495824870591
0.35904097125356627,0.4418423270126304,0.027835548217309908,0.9486193625447219,0.37538918115888503,0.9244240118848502,1.48,0.45420815047205276,0.8077719373013619
0.35559416676025335,0.4378771113099088,0.02646238856163126,0.9472765748624274,0.37212854758504005,0.922971035049991,1.4699999999999998,0.4513023427865872,0.8065855561037166
0.35211590655173935,0.4338617040898633,0.02513271639924357,0.9459107764344604,0.3688418185377916,0.9214909449348243,1.46,0.4483629229646121,0.8053901324716664
0.3486054252940069,0.4297951713562349,0.023846441045094764,0.94452213332369,0.3655288016778826,0.91998323756707,1.4499999999999997,0.44538941720944664,0.8041853450463023
0.34506192360468596,0.4256765519446851,0.022603410244689204,0.9431108300092522,0.3621893086954111,0.918447395478608,1.44,0.44238134939744994,0.802970856867672
0.341484567630751,0.4215048568963033,0.021403410568541687,0.9416770682880262,0.3588231559269739,0.9168828870244274,1.4300000000000002,0.43933824148101863,0.8017463146821434
0.3378724887221753,0.41727906888711774,0.020246168062405284,0.9402210660145112,0.35543016502291824,0.915289165667456,1.42,0.436259613929008,0.8005113482208086
0.33422478321052906,0.4129981417251608,0.019131349152002004,0.9387430556731543,0.35201016366760246,0.9136656692286805,1.4100000000000001,0.43314498620708164,0.799265569448015
0.3305405123023291,0.4086609999281649,0.0180585617989859,0.9372432827767393,0.3485629863556412,0.9120118191021023,1.4,0.42999387730061955,0.7980085717791325
0.32681870209794944,0.40426653839671794,0.017027356902875285,0.9357220040838504,0.3450884752271967,0.9103270194341966,1.3900000000000001,0.426805806282969,0.7967399292666733
0.3230583437481196,0.39981362219971944,0.016037229941719886,0.934179485627595,0.3415864809654269,0.9086106562677109,1.38,0.423580292931944,0.7954591957539172
0.3192583937615284,0.39530108649132084,0.015087622842358464,0.9326160005467062,0.3380568637592795,0.906862096649787,1.37,0.4203168583976453,0.794165903995226
0.31541777447883657,0.3907277365812254,0.014177926069281286,0.9310318267087824,0.33449949433483606,0.9050806877046229,1.3599999999999999,0.41701502592479744,0.7928595647422754
0.3115353747305545,0.3860923481833486,0.013307480919377944,0.9294272441137515,0.3309142550584669,0.9032657556710697,1.35,0.41367432163297435,0.7915396657954846
0.30761005069881037,0.38139366787145446,0.012475582008233956,0.9278025320635941,0.3273010411150465,0.9014166049058375,1.3399999999999999,0.410294275358211,0.7902056710199971
0.3036406270060861,0.3766304137745653,0.011681479932169192,0.9261579660819056,0.3236597617644879,0.8995325168532312,1.33,0.40687442155967474,0.7888570193256327
0.29962589805760514,0.371801276549782,0.010924384088897562,0.9244938145639612,0.31999034167981205,0.8976127489826481,1.3199999999999998,0.40341430029520037,0.7874931236103353
0.295564629668306,0.36690492067574404,0.010203465638553743,0.9228103351345194,0.31629272236992595,0.8956565336953971,1.31,0.3999134582696631,0.7861133696667414
0.2914555610103093,0.36193998611641554,0.009517860585884176,0.9211077706865978,0.31256686369018516,0.8936630772027592,1.2999999999999998,0.3963714499602935,0.7847171150516183
0.2872974069225973,0.3569050904123332,0.008866672963653486,0.9193863450698496,0.3088127454437151,0.8916315583776075,1.29,0.3927878388231978,0.7833036879180749
0.28308886063137495,0.3517988312650251,0.008248978096774329,0.9176462583918401,0.30503036907629866,0.8895611275823376,1.2799999999999998,0.3891621985854736,0.7818723858105936
0.2788285969374025,0.3466197896901686,0.007663825926337751,0.915887681889499,0.3012197594674599,0.8874509054763259,1.27,0.3854941146274465,0.780422474423143
0.27451527593560343,0.34136653382635485,0.007110244372597564,0.9141107523211397,0.29738096682011955,0.8852999818066493,1.2599999999999998,0.3817831854596719,0.7789531863208133
0.27014754734262797,0.33603762349927263,0.00658724271604919,0.9123155658217151,0.2935140686509265,0.8831074141863418,1.25,0.37802902429945495,0.7774637196256813
0.26572405551989814,0.33063161565586535,0.006093814976029193,0.9105021711553262,0.2896191718830113,0.8808722268650659,1.2399999999999998,0.37423126075173047,0.7759532366678541
0.2612434452931983,0.32514707079981187,0.0056289432667440895,0.908670562289366,0.2856964150425178,0.878593409497703,1.23,0.3703895425992222,0.7744208626029567
0.2567043686851971,0.31958256057867157,0.005191601111298946,0.9068206702040595,0.2817459705597854,0.8762699159170617,1.2199999999999998,0.3665035377068525,0.7728656839976398
0.2521054926946149,0.31393667669448616,0.004780756695130019,0.9049523538395159,0.27776804717552717,0.8739006629176121,1.21,0.3625729360453975,0.771286747385069
0.24744550827516348,0.30820804133364665,0.004395376041230685,0.9030653900698037,0.27376289245171204,0.8714845290579454,1.1999999999999997,0.3585974518393814,0.7696830577927422
0.24272314068905418,0.3023953193386467,0.004034426090683903,0.9011594625800254,0.26973079538616984,0.8690203534904578,1.19,0.3545768258441696,0.7680535772454381
0.2379371614338129,0.2964972323739524,0.003696877673254725,0.899234149508101,0.2656720891291268,0.8665069348276304,1.1800000000000002,0.3505108277571333,0.7663972232465827
0.23308640196737498,0.29051257537068437,0.003381708354137424,0.8972889096981713,0.2615871537989938,0.8639430300551773,1.17,0.3463992587676479,0.764712867241852
0.22816976948483644,0.28444023556995274,0.0030879051443711523,0.8953230673975899,0.25747641939372845,0.861327353503275,1.1600000000000001,0.3422419542505093,0.7629993330694093
0.22318626503052602,0.2782792145221783,0.0028144670639167974,0.893335795214895,0.25334036879297794,0.8586585758880753,1.15,0.33803878660711706,0.7612553954018153
0.21813500426076723,0.27202865343898225,0.002560407547907156,0.8913260951427255,0.24917954084499477,0.855935323436706,1.1400000000000001,0.3337896682584893,0.7594797781853223
0.21301524120502224,0.26568786233424757,0.0023247566881208544,0.8892927774383248,0.24499453353095724,0.8531561771100182,1.13,0.32949455479379747,0.7576711530830087
0.20782639540490502,0.25925635343031295,0.0021065633032732946,0.8872344371465065,0.24078600719786858,0.8503196719383873,1.12,0.32515344827766873,0.755828137929011
0.2025680828401237,0.25273387934184355,0.0019048968332442712,0.8851494280474625,0.23655468784959113,0.8474242964869538,1.1099999999999999,0.3207664007189612,0.753949295201953
0.19724015107547738,0.24612047658088154,0.0017188490538606964,0.883035833816975,0.23230137048385235,0.8444684924677625,1.1,0.31633351770309687,0.7520331305265936
0.1918427190804089,0.23941651494793445,0.0015475356103066557,0.8808914362023542,0.22802692246117598,0.8414506545173182,1.0899999999999999,0.3118549621892766,0.7500780912136885
0.18637622217819694,0.23262275338058758,0.0013900973686343005,0.8787136800475475,0.223732286889707,0.8383691301591164,1.08,0.30733095847306546,0.7480825648490893
0.18084146257024158,0.22574040281625563,0.00124570158618544,0.8764996350498415,0.21941848600775155,0.8352222199717058,1.0699999999999998,0.30276179631383016,0.7460448779442016
0.17523966584526962,0.21877119658083657,0.0011135429030017672,0.8742459542040144,0.21508662454361577,0.8320081779837672,1.06,0.2981478352254034,0.7439632946610724
0.16957254381514425,0.2117174687295566,0.000992844157494842,0.8719488289940983,0.21073789302993776,0.8287252123185652,1.0499999999999998,0.29348950892705633,0.7418360156265906
0.16384236390806,0.2045822406273833,0.0008828570307667083,0.8696039415356177,0.20637357104724832,0.8253714861108618,1.04,0.2887873299504421,0.7396611768515402
0.15805202518402614,0.1973693158487783,0.000782862525017569,0.867206414060453,0.201995030368913,0.8219451187200195,1.0299999999999998,0.28404189439654315,0.7374368487715605
0.1522051408028014,0.19008338318288812,0.0006921712824544856,0.8647507563811426,0.19760373797698572,0.8184441872634746,1.02,0.27925388683487523,0.7351610354284273
0.14630612645549618,0.18273012713136297,0.0006101237520289844,0.8622308122799487,0.19320125891580814,0.8148667284950336,1.0099999999999998,0.2744240853351961,0.7328316738114519
0.1403602938520598,0.17531634476202693,0.0005360902121913658,0.8596397061479403,0.18878925894750173,0.8112107410524982,1.0,0.26955336661977314,0.7304466333802269
0.13437394782264778,0.1678500671136441,0.00046947065866238634,0.8569697916555785,0.18436950697079912,0.8074741880989087,0.9899999999999998,0.2646427113218334,0.7280037157913847
0.1283544849292198,0.1603406825197752,0.0004096945669982423,0.8542126047693647,0.17994387716205656,0.8036550003811846,0.98,0.25969320933318113,0.7255006548534825
0.12231049068822183,0.15279905822516066,0.0003562205404665499,0.8513588240324247,0.17551435079474087,0.7997510797291012,0.9699999999999998,0.25470606522105865,0.7229351167355729
0.11625183157944778,0.14523765551069442,0.00030853585446117236,0.8483982416837301,0.17108301769134815,0.7957603030163057,0.96,0.2496826036912087,0.7203047004564396
0.11018973697871491,0.1376706322460551,0.00026615590935415574,0.8453197498702207,0.16665207725953324,0.7916805266034432,0.9499999999999997,0.24462427507068274,0.7176069386828512
0.10413686504250905,0.1301139254020622,0.00022862360429637177,0.8421113468600415,0.1622238390623869,0.7875095912813562,0.94,0.2395326607803051,0.7148392988665132
0.09810734545833516,0.1225853046616686,0.00019550864500141453,0.8387601687237481,0.15780072287125949,0.7832453277297284,0.9299999999999997,0.2344094787627742,0.7119991847506197
0.09211679095562157,0.11510438699479442,0.00016640679893013518,0.8352525523208282,0.15338525814846826,0.7788855625034091,0.9199999999999999,0.22925658882822383,0.709083938278034
0.08618226868618926,0.10769260107987007,0.00014093911146600323,0.8315741354955679,0.14898008290663095,0.7744281245549659,0.9100000000000001,0.22407599787462376,0.7060908419340926
0.08032222220497656,0.10037308998208408,0.00011875109654650135,0.8277100000155211,0.14458794189141602,0.7698708522977256,0.8999999999999999,0.2188698649357392,0.7030171215578346
0.07455633501506707,0.09317054079016122,9.951191469043349e-05,0.8236448618365905,0.14021168403519982,0.7652116012086723,0.8900000000000001,0.21364050600445197,0.6998599496560378
0.0689053277038357,0.08611093124221245,8.291355032870716e-05,0.8193633116206246,0.13585425913061402,0.7604482519650596,0.8799999999999999,0.20839039857413602,0.6966164492547603
0.06339068279248714,0.07922118599093109,6.8669998711337e-05,0.8148501059705363,0.13151871367533313,0.7555787191024603,0.8700000000000001,0.20312218583548752,0.693283698323126
0.05803429469849923,0.0725287392555331,5.651647036372576e-05,0.8100905065592905,0.12720818584274185,0.7506009601752419,0.8599999999999999,0.1978386804607647,0.6898587348037423
0.052858046715081444,0.0660610062393271,4.6208618098774266e-05,0.8050706602921809,0.12292589953747698,0.7455129853931446,0.8500000000000001,0.1925428679018722,0.6863385622834087
0.04788332253302533,0.05984477271927085,3.7521788043236876e-05,0.7997780090722586,0.11867515750025998,0.7403128676997814,0.8399999999999999,0.18723790912315202,0.6827201563365523
0.0431304662566731,0.0539055202477907,3.0250292202663955e-05,0.7942017130069614,0.11445933343303515,0.7349987532505808,0.8300000000000001,0.18192714268423377,0.6790004715720861
0.03861821156205076,0.048266712778542546,2.4206696083608324e-05,0.7883330665191183,0.11028186312324322,0.7295688722389404,0.8199999999999998,0.17661408608291923,0.675176449412006
0.03436310686890001,0.04294907830831606,1.9221111235796813e-05,0.7821658834361911,0.10614623455500607,0.7240215500104451,0.81,0.17130243626291738,0.6712450266270369
0.030378968265410748,0.03796992521182393,1.5140479758010353e-05,0.7756968253876713,0.10205597700534148,0.7183552183957266,0.7999999999999998,0.1659960691865374,0.6672031446507699
0.026676394529408967,0.03334253620268248,1.1827836314899708e-05,0.7689256483217669,0.09801464913482966,0.7125684271834846,0.79,0.16069903836817304,0.6630477596891433
0.023262378166801052,0.02907568232514342,9.161533431577846e-06,0.761855345029895,0.09402582609479379,0.7066598556460606,0.7799999999999998,0.15541557226093972,0.6587758536364668
0.020140042486343903,0.025173294503435653,7.034417976903216e-06,0.7544921672855153,0.09009308568660192,0.7006283240213166,0.77,0.15015007038621697,0.6543844458026129
0.017308527360678432,0.021634320963157583,5.3529507618114676e-06,0.7468455192058843,0.08621999362320562,0.6944728048463635,0.7599999999999998,0.14490709809440575,0.6498706054482515
0.014763036036650357,0.01845278597913353,4.0362667176637825e-06,0.7389277229725122,0.08241008795827098,0.6881924340312968,0.75,0.1396913798451895,0.6452314651161078
0.012495043211577728,0.015618050219581476,3.015179562740162e-06,0.7307536680234322,0.07866686276400552,0.6817865215546357,0.7399999999999998,0.13450779089723333,0.6404642347360472
0.01049265201001626,0.013115257227167741,2.231141410331611e-06,0.7223403640326881,0.07499375115486309,0.67525456165695,0.73,0.1293613473009474,0.6355662164703084
0.008741076031690135,0.010925936246220964,1.6351735668209048e-06,0.7137064252571829,0.0713941077703401,0.668596242405355,0.7199999999999998,0.1242571940939253,0.6305348202523735
0.007223213704714582,0.00902872043362786,1.1867890614695843e-06,0.7048715182696527,0.06787119084584653,0.661811454499449,0.71,0.11920059160736846,0.6253675799587683
0.0059202767832489695,0.00740013274663013,8.529297243220944e-07,0.6958558062517255,0.06442814401571378,0.6549002991890002,0.6999999999999997,0.11419689980349398,0.6200621701375539
0.004812433430105333,0.0060153900524605435,6.069406844898515e-07,0.6866794209332273,0.06106797800648586,0.6478630951755247,0.69,0.10925156057899346,0.6146164232004945
0.003879428774350461,0.004849179067155755,4.2760312928398607e-07,0.6773619884334414,0.057793552391315034,0.6407003843739055,0.6799999999999997,0.1043700779883242,0.6090283469679393
0.0031011514594254464,0.0038763647636678175,2.9824245596069954e-07,0.667922228522185,0.05460755758718031,0.6334129364165891,0.6699999999999999,0.09955799636326977,0.6032961424366092
0.0024581224739685095,0.003072601611422489,2.059241525916129e-07,0.658377639167181,0.05151249728538698,0.6260017517916447,0.6600000000000001,0.09482087633197848,0.5974182216208943
0.0019318913217557813,0.0024148289660664178,1.4074451323458656e-07,0.6487442706408587,0.04851067151202808,0.6184680635171816,0.6499999999999999,0.09016426877172094,0.5913932252983813
0.0015053332401985225,0.0018816427456918576,9.521822518150944e-08,0.6390365867262732,0.04560416051847745,0.6108133372681745,0.6400000000000001,0.08559368676481212,0.5852200404705203
0.0011628488381347484,0.0014535451075604704,6.376043186020744e-08,0.6292674052319751,0.04279480970223517,0.6030392698875917,0.6299999999999999,0.08111457566649771,0.5788978173301064
0.0008904736139791094,0.0011130814531309036,4.225737193268034e-08,0.6194479063593331,0.04008421575536762,0.5951477862316722,0.6200000000000001,0.07673228143661162,0.5724259855093009
0.0006759090699702607,0.0008448794081509351,2.771724756303696e-08,0.6095876954673181,0.03747371423117888,0.5871410343189808,0.6099999999999999,0.07245201743309813,0.56580426936581
0.000508489566291181,0.0006356074599740648,1.7991559646315694e-08,0.5996949062602254,0.03496436870958034,0.5790213787742519,0.6000000000000001,0.06827882991422289,0.5590327020514664
0.00037909987037322226,0.0004738719488073692,1.155663663431084e-08,0.5897763310764798,0.03255696172785804,0.5707913925805637,0.5899999999999999,0.06421756254651241,0.5521116380975575
0.00028005788090395113,0.0003500705148077862,7.345288610635155e-09,0.5798375664290759,0.030251987626310272,0.5624538471767401,0.5800000000000001,0.06027282026600139,0.5450417642457193
0.00020497561636004252,0.00025621836564190126,4.619232607508765e-09,0.5698831638986747,0.028049647437703166,0.554011700960509,0.5699999999999998,0.05644893288971475,0.5378241082528624
0.0001486096143180002,0.00018576129940667884,2.8739632856438186e-09,0.559916778615982,0.02594984592598534,0.5454680862814483,0.56,0.052749918920917675,0.5304600454042862
0.0001067096997859049,0.00013338668250249106,1.7689195601597669e-09,0.5499413096651176,0.023952190853568686,0.536826295030537,0.5499999999999998,0.04917945003365981,0.5229513024814869
7.587288887991983e-05,9.48408418509992e-05,1.0769956023641742e-09,0.539959028640005,0.022055994528207258,0.5280897629547681,0.54,0.045740816757665864,0.5152999589508604
5.340716648769532e-05,6.675879596561045e-05,6.485760347636479e-10,0.5299716942017614,0.020260277650595952,0.519262052845184,0.5299999999999998,0.042436895911694326,0.5075084451668018
3.7208115287381015e-05,4.6510047537498345e-05,3.8628691168386035e-10,0.5199806517800506,0.01856377545288415,0.5103468367645003,0.52,0.03927012035024719,0.4995795374178715
2.564992656185199e-05,3.206235132209731e-05,2.2752087070469564e-10,0.5099869185374533,0.0169649460869576,0.5013478774956514,0.5099999999999998,0.03624245159317365,0.49151634968748126
1.7491197930020158e-05,2.1863964284638813e-05,1.3251154552670358e-10,0.49999125440103503,0.015461981190268015,0.492269009404866,0.5,0.03335535589881556,0.4833223220505922
1.1795099020468779e-05,1.4743854698789443e-05,7.630718611978874e-11,0.4899942204014798,0.01405281852681044,0.4831141189218627,0.48999999999999977,0.030609784317711754,0.475001205684321
7.862926329833894e-06,9.82864705171309e-06,4.34423171081462e-11,0.4799962257953617,0.012735156572228793,0.4738871248453302,0.48,0.028006157224859184,0.46655704453206753
5.17972834352599e-06,6.47465431730206e-06,2.4448421709493646e-11,0.4699975655276783,0.011506470885545185,0.4645919586837935,0.46999999999999975,0.02554435377394302,0.4579941537262465
3.370515273485373e-06,4.213140691924141e-06,1.3599730302045422e-11,0.45999844956297425,0.010364032086226322,0.4552325452403359,0.45999999999999996,0.0232237066472808,0.4493170949422508
2.1655309987763665e-06,2.7069118793469365e-06,7.476494085470343e-12,0.4499990255110503,0.009304925234672785,0.445812783644397,0.44999999999999973,0.02104300239154192,0.4405306489238059
1.3731196207252864e-06,1.716398510514635e-06,4.061567891874412e-12,0.43999939582736686,0.008326070397149707,0.43633652902525405,0.43999999999999995,0.01900048753336757,0.43163978548531823
8.588333752193548e-07,1.0735411740352284e-06,2.1799558606837658e-12,0.4299996307016484,0.00742424416294478,0.4268075750099335,0.4299999999999997,0.017093880563140856,0.42264963135784916
5.295768907970284e-07,6.619708245499509e-07,1.1557853380281871e-12,0.4199997775777058,0.006596101872347574,0.41722963721361395,0.41999999999999993,0.015320389762242372,0.41356543629985815
3.217454925881688e-07,4.021817144410204e-07,6.0517676241286e-13,0.4099998680843482,0.005838200308960337,0.4076063378733264,0.41000000000000014,0.013676736732451192,0.40439253793969515
1.9247841849370966e-07,2.4059794490377206e-07,3.1285346002008597e-13,0.3999999230086325,0.0051470206088715,0.3979411917564513,0.3999999999999999,0.012159185369323857,0.3951363258522704
1.1330200222516307e-07,1.4162746287492858e-07,1.5962610097566218e-13,0.3899999558122193,0.004518991142216741,0.38823759345453557,0.3900000000000001,0.010763575908103767,0.38580220539583965
6.557733535597256e-08,8.197164910736214e-08,8.035041423839731e-14,0.37999997508061245,0.003950510129418921,0.3784988061508207,0.3799999999999999,0.009485363564660088,0.37639556184542905
3.728872309059446e-08,4.661089389288485e-08,3.988143290913511e-14,0.3699999862031726,0.0034379677646440656,0.3687279519270818,0.3700000000000001,0.008319661198573816,0.3669217253565278
2.0812540302680297e-08,2.6015670501689892e-08,1.9506641907579674e-14,0.3599999925074854,0.0029777676323782904,0.3589280036523437,0.3599999999999999,0.007261285343833592,0.35738593727621976
1.139144390869423e-08,1.4239302537094241e-08,9.395094181131395e-15,0.34999999601299475,0.002566347219116184,0.3491017784733094,0.3500000000000001,0.006304804887214235,0.34779331828947513
6.107774531654506e-09,7.634717051593894e-09,4.4518969488874026e-15,0.3399999979233565,0.002200197340502389,0.33925193290422906,0.33999999999999986,0.0054445916271578625,0.3381488388467662
3.2043498603196534e-09,4.005436807068064e-09,2.073326008653086e-15,0.32999999894256465,0.001875880324424425,0.32938095949294,0.33000000000000007,0.004674871918035759,0.3284572922670483
1.6428744378561169e-09,2.0535928103515146e-09,9.478745249087895e-16,0.31999999947428004,0.0015900468120366273,0.3194911850201481,0.31999999999999984,0.003989778596434088,0.3187232708491409
8.220113862383257e-10,1.0275141265939462e-09,4.248158434345162e-16,0.30999999974517656,0.0013394510610417545,0.3095847701710771,0.31000000000000005,0.0033834023972492237,0.3089511452568528
4.00775900950302e-10,5.009698295991162e-10,1.8635504529616113e-16,0.29999999987976705,0.0011209646583186259,0.29966371060250424,0.2999999999999998,0.0028498420968515992,0.29914504737094433
1.9008535262051273e-10,2.3760667080699645e-10,7.987457790869474e-17,0.2899999999448753,0.0009315885717506028,0.2897298393141924,0.29000000000000004,0.002383252666738161,0.28930885672664597
8.754153410822575e-11,1.0942690928915233e-10,3.338451939803931e-17,0.2799999999754882,0.0007684634935030355,0.27978483022181894,0.2799999999999998,0.0019778907817825054,0.2794461905811007
3.906647060069376e-11,4.8833084856718984e-11,1.3576592850667325e-17,0.2699999999894521,0.0006288784486929993,0.2698302028188529,0.27,0.0016281570998932424,0.26956039758302885
1.685475071957847e-11,2.1068437059755043e-11,5.358872180874781e-18,0.25999999999561757,0.0005102776641117004,0.25986732780733074,0.2599999999999998,0.001328634811846183,0.25965455494891976
7.01219106066596e-12,8.765238313990474e-12,2.0473679013634184e-18,0.24999999999824696,0.00041026571117680136,0.2498974335722058,0.25,0.001074124048429547,0.2497314689878926
2.8050830905079576e-12,3.5063536744400904e-12,7.5477942525347e-19,0.23999999999932656,0.00032661095543526,0.23992161337069529,0.23999999999999977,0.0008596718240305974,0.23979367876223243
1.075435666664155e-12,1.3442945164364198e-12,2.675750958319925e-19,0.22999999999975265,0.0002572473615892932,0.22994083310683444,0.22999999999999998,0.0006805972887633872,0.2298434626235844
3.9370068481504925e-13,4.921258333032165e-13,9.08623802441786e-20,0.21999999999991315,0.0002002747181062634,0.21995593956201637,0.21999999999999975,0.0005325121528048387,0.2198828473263827
1.37044665792161e-13,1.7130582488381605e-13,2.942554070527535e-20,0.20999999999997118,0.00015395735897255462,0.20996766895461574,0.20999999999999996,0.0004113362347191497,0.20991361939070896
4.51413470633562e-14,5.6426681568557775e-14,9.042549852074698e-21,0.1999999999999907,0.00011672147207383174,0.19997665570558495,0.19999999999999973,0.00031330816852618714,0.19993733836629451
1.3992047797890396e-14,1.749005909193004e-14,2.6217318175609915e-21,0.18999999999999728,8.71510940772839e-05,0.18998344129212527,0.18999999999999995,0.00023499138082771774,0.18995535163764268
4.05476859419784e-15,5.068460564643942e-15,7.124134323220913e-22,0.179999999999999,6.398290062957786e-05,0.1799884830778864,0.17999999999999972,0.00017327551855828152,0.1799688104066592
1.090254816528189e-15,1.3628184756513043e-15,1.8003572788465007e-22,0.16999999999999973,4.609990826456432e-05,0.16999216301559494,0.16999999999999993,0.00012537356936808504,0.16997868649320735
2.695653836346887e-16,3.369567190612839e-16,4.1928308007401055e-23,0.16000000000000011,3.252421074940295e-05,0.15999479612628023,0.16000000000000014,8.881497010586153e-05,0.1599857896047832
6.06336555902485e-17,7.579206726242928e-17,8.901525345133692e-24,0.1499999999999999,2.2408877810111945e-05,0.14999663866832838,0.1499999999999999,6.143504448098286e-05,0.14999078474332778
1.2247551438419486e-17,1.5309438872921652e-17,1.7004108236215634e-24,0.14000000000000012,1.5029148395637383e-05,0.13999789591922474,0.14000000000000012,4.136114911829638e-05,0.13999420943912355
2.186699028477519e-18,2.733373713686861e-18,2.87640150189968e-25,0.1299999999999999,9.773053992696815e-06,0.12999872950298083,0.1299999999999999,2.6995938436282515e-05,0.1299964905280032
3.3837253206001863e-19,4.229656545138372e-19,4.2244744208387224e-26,0.1200000000000001,6.131610117814606e-06,0.11999926420678596,0.1200000000000001,1.6998183769623558e-05,0.11999796021794774
4.426860980163739e-20,5.533576093847389e-20,5.254291409973358e-27,0.10999999999999988,3.6887161078822966e-06,0.109999594241228,0.10999999999999988,1.0261601689998588e-05,0.10999887122381397
4.742772210149372e-21,5.9284651286819885e-21,5.360189051665534e-28,0.10000000000000009,2.1109048172569995e-06,0.09999978890951836,0.10000000000000009,5.892161353959422e-06,0.09999941078386469
3.989814995852837e-22,4.98726863731149e-22,4.3001822448118853e-29,0.08999999999999986,1.1370849081486928e-06,0.08999989766235812,0.08999999999999986,3.184351714361337e-06,0.08999971340834557
2.4896406249017473e-23,3.112050717061748e-23,2.5626174247934232e-30,0.08000000000000007,5.68419180472589e-07,0.07999995452646563,0.08000000000000007,1.5968973204441738e-06,0.07999987224821443
1.0639548029798585e-24,1.3299434775416608e-24,1.0473264939956119e-31,0.06999999999999984,2.5848290364714055e-07,0.06999998190619658,0.06999999999999984,7.284168826481107e-07,0.06999994901081805
2.770427515938638e-26,3.4630343296357865e-26,2.6115004266813684e-33,0.06000000000000005,1.0384644987161768e-07,0.05999999376921306,0.06000000000000005,2.9352238968449006e-07,0.05999998238865667
3.6669178500124415e-28,4.5836472296609e-28,3.314186088336091e-35,0.04999999999999982,3.522673809821879e-08,0.04999999823866292,0.04999999999999982,9.985884260100462e-08,0.04999999500705769
1.8210723566856386e-30,2.2763404063567703e-30,1.5800111282198324e-37,0.040000000000000036,9.352121003766255e-09,0.039999999625915196,0.040000000000000036,2.658602392803e-08,0.039999998936559075
1.920569858126604e-33,2.4007122826210952e-33,1.6014863931852329e-40,0.029999999999999805,1.6854145384482925e-09,0.02999999994943737,0.029999999999999805,4.8044680220494065e-09,0.029999999855865763
1.198513265838195e-37,1.498141558258628e-37,9.615646215006622e-45,0.020000000000000018,1.4980323409988517e-10,0.019999999997003953,0.020000000000000018,4.281762394448768e-10,0.019999999991436493
7.50067412993152e-45,9.37584251751015e-45,5.796169948324099e-52,0.009999999999999787,2.369396966399783e-12,0.009999999999976092,0.009999999999999787,6.7900163706001315e-12,0.009999999999931886


==> theo-single-asym.csv <==
rho,1,2,3,6,10
3.0,0.6856524971258338,0.6680328971891287,0.6667672603017075,0.6666667074578869,0.6666666666678946
2.97,0.6827139081278465,0.6647167820294788,0.6634054959422883,0.6632997080592052,0.6632996633010885
2.94,0.6797211565990279,0.6613345071067962,0.6599753631548813,0.6598639947539984,0.6598639455798884
2.91,0.6766727783442198,0.6578841090765417,0.6564747645397415,0.6563574424137945,0.6563573883180821
2.88,0.6735672582407659,0.6543635484519628,0.6529015167859862,0.6527778373690951,0.6527777777800327
2.85,0.6704030281525517,0.6507707060612631,0.6492533463009835,0.6491228727502455,0.6491228070201828
2.82,0.6671784647523938,0.6471033793230407,0.6455278845785241,0.6453901435310718,0.6453900709250818
2.79,0.6638918872492067,0.6433592783311501,0.6417226632884729,0.6415771412529421,0.6415770609355401
2.76,0.6605415550163714,0.6395360217399669,0.6378351090694648,0.6376812484049743,0.637681159424581
2.73,0.657125665117734,0.6356311324409132,0.6338625380049782,0.6336997324339884,0.6336996337047048
2.7,0.653642349727737,0.6316420330210656,0.6298021497618849,0.6296297393554529,0.6296296296356377
2.67,0.6500896734422604,0.627566040994731,0.6256510213692541,0.6254682869341216,0.6254681648011449
2.64,0.6464656304769122,0.6234003637990693,0.6214061006138621,0.6212122574002068,0.6212121212206235
2.61,0.6427681417497071,0.6191420935452033,0.6170641990274962,0.6168583896638277,0.6168582375580498
2.58,0.6389950518453614,0.6147882015168129,0.6126219844397905,0.6124032709870249,0.6124031007873637
2.55,0.6351441258588035,0.6103355324090334,0.6080759730690034,0.6078433280688305,0.6078431372695279
2.52,0.6312130461159681,0.6057807983016051,0.603422521121878,0.6031748174946857,0.6031746031922364
2.49,0.6271994087705614,0.6011205723617378,0.5986578158725939,0.5983938154968512,0.598393574318517
2.46,0.6231007202762204,0.5963512822741547,0.5937778661898373,0.5934962069673128,0.5934959349852341
2.43,0.6189143937344277,0.5914692033983571,0.5887784924803247,0.5884776736589912,0.5884773662866688
2.4,0.6146377451196766,0.5864704516564413,0.5836553160167752,0.5833336815047481,0.5833333333718665
2.37,0.6102679893847744,0.5813509761589843,0.5784037476185254,0.5780594669766798,0.5780590717772355
2.34,0.6058022364508346,0.576106551581738,0.5730189756538513,0.5726500224004129,0.5726495727078063
2.31,0.6012374870885469,0.5707327703124251,0.5674959533348976,0.5671000801304948,0.5670995671715877
2.2800000000000002,0.5965706286997309,0.5652250343950531,0.5618293852791661,0.5614040954833869,0.5614035088613788
2.25,0.5917984310110946,0.5595785473092308,0.5560137133162204,0.5555562283139308,0.5555555556671402
2.2199999999999998,0.5869175416955852,0.5537883056343824,0.5500431015250894,0.5495503231093645,0.549549549689387
2.19,0.5819244819408624,0.5478490906640411,0.54391142049748,0.5433798874618676,0.5433789956098729
2.16,0.5768156419893392,0.5417554600541583,0.5376122308351406,0.537038068766138,0.5370370372598683
2.13,0.5715872766800842,0.5355017396123695,0.5311387659076624,0.5305176289724989,0.5305164322083453
2.1,0.566235501029793,0.5290820153632952,0.5244839139209965,0.5238109172084229,0.5238095241720837
2.0700000000000003,0.5607562858982474,0.5224901260593598,0.5176401993788342,0.5169098400620721,0.5169082130267644
2.04,0.5551454537933725,0.5157196563486109,0.5105997640609948,0.5098058293004782,0.5098039221721422
2.01,0.5493986748824711,0.508763930862251,0.503354347698065,0.5024898067724187,0.5024875629749349
1.98,0.5435114632897413,0.5016160095470337,0.4958952685935563,0.4949521462221313,0.4949494959795951
1.95,0.5374791737761604,0.49426868464368956,0.48821340453870987,0.4871826317152656,0.48717948853906334
1.92,0.5312969989166448,0.48671447980505084,0.4802991744871738,0.4791704123538287,0.4791666684742013
1.8900000000000001,0.5249599669115872,0.4789456519599587,0.4721425216153306,0.47090395293389337,0.470899473321055
1.86,0.518462940195998,0.4709541966655501,0.46373289859975164,0.46237098018112094,0.4623655946684485
1.83,0.5118006150402418,0.46273185785607984,0.45505925620985416,0.45355842418887604,0.4535519170235407
1.8,0.5049675223725174,0.45427014309692076,0.4461100366591711,0.4444523546885828,0.44444445056861975
1.77,0.49795803009575235,0.4455603456947526,0.4368731736056698,0.43503791181265844,0.4350282570871276
1.74,0.49076634722149626,0.4365935753072626,0.42733610126979704,0.4252992310838016,0.4252873682390982
1.71,0.4833865302019767,0.427360799047282,0.41748577588625346,0.415219362507577,0.415204695254231
1.6800000000000002,0.4758124919101296,0.4178528954976592,0.40730871367007215,0.40478018390120096,0.40476192898312235
1.6500000000000001,0.46803801379777954,0.40806072455592934,0.3967910507202929,0.3939623090292832,0.3939394291027719
1.62,0.46005676185606864,0.3979752166242589,0.38591863188135245,0.38274499184858124,0.38271610111173937
1.59,0.45186230711182546,0.3875874853624459,0.37467713762646615,0.3711060293698127,0.3710692595770283
1.56,0.44344815152113937,0.37688896904086755,0.3630522606303217,0.359021667621885,0.3589744759199566
1.53,0.4348077602695405,0.3658716064735655,0.3510299469886142,0.3464665184413295,0.3464054088790062
1.5,0.4259346016596209,0.35452805457967757,0.3385967211578713,0.33341350011824317,0.3333336157256491
1.47,0.4168221959645565,0.3428519558024579,0.32574011876281583,0.3198338236625806,0.3197283424723904
1.44,0.4074641748526882,0.33083826487746343,0.3124492575427279,0.30569706087744397,0.3055562920090726
1.4100000000000001,0.3978543532467789,0.3184836457218047,0.29871558387299724,0.29097135433920424,0.29078137103085927
1.3800000000000001,0.3879868157739769,0.3057869504033363,0.28453384028106526,0.27562386913846887,0.275364421384162
1.35,0.3778560202901399,0.29274979306029447,0.2699033075586786,0.2596216523308967,0.25926295283328255
1.32,0.36745692132460744,0.27937723199493414,0.25482938214654244,0.24293317544683685,0.2424309213502253
1.29,0.35678511668580704,0.26567857253583993,0.2393255529917013,0.22553101430310793,0.22481866234348882
1.26,0.34583702088730633,0.251668301042349,0.22341583785298225,0.2073964056033119,0.20637324847897484
1.23,0.33461006948535865,0.23736715576260695,0.20713772030730848,0.1885268528599238,0.18703994204804034
1.2000000000000002,0.32310295884140133,0.22280333202319594,0.19054558537662583,0.16894855005573833,0.16676642449627022
1.1700000000000002,0.3113159262032471,0.20801380599141212,0.1737145698484239,0.14873604111451647,0.1455140434634018
1.1400000000000001,0.2992510752870834,0.19304574132493033,0.1567446061878664,0.12804175986773225,0.12328657470423117
1.11,0.2869127526664048,0.17795791463741256,0.13976423056076648,0.10713658086317354,0.10020083009963297
1.08,0.274307980130834,0.1628220573916213,0.1229334402604581,0.08645655499755538,0.07664597750000168
1.05,0.2614469476246806,0.14772396312052016,0.10644454562532017,0.06663710722646964,0.053577931441087044
1.02,0.2483435702182474,0.13276415146022666,0.09051964107088914,0.04849482618108292,0.03282620117560044
0.9900000000000002,0.2350161105471946,0.11805781981874405,0.07540317243951146,0.032905443839274295,0.016790907715915272
0.96,0.22148786494419492,0.10373376078389814,0.06134833895625637,0.020563573347081927,0.0069022389475862055
0.9300000000000002,0.20778790666587155,0.08993189722377896,0.04859699764375715,0.011715009043750306,0.002257239784196647
0.8999999999999999,0.19395187268465308,0.0767991138905977,0.03735446460933948,0.006042400742278162,0.0005962840268837185
0.8700000000000001,0.18002277089813115,0.06448317560405017,0.027762892171885142,0.002812005061314169,0.0001301211048393491
0.8399999999999999,0.166051771711238,0.05312474593606966,0.019878960800226116,0.0011795256083787608,2.3844434309465755e-05
0.81,0.1520989312403579,0.04284786691412956,0.013662269680362807,0.0004458030495076997,3.697009332766433e-06
0.7800000000000002,0.13823377257779118,0.03374970223998924,0.008979051885203565,0.00015166410992788096,4.851627087600151e-07
0.75,0.12453562684585817,0.025890802001978394,0.005621742029339495,4.632516930591568e-05,5.362284311909866e-08
0.7200000000000002,0.11109360826955403,0.01928747812040572,0.0033399877623037106,1.2647569817916702e-05,4.946427242899913e-09
0.69,0.09800606975924701,0.01390792177617765,0.0018752067288323416,3.066457345027467e-06,3.7600503602176393e-10
0.6600000000000001,0.08537936218711108,0.009673317118102322,0.0009903965912690998,6.546255776330388e-07,2.3176444263778278e-11
0.6299999999999999,0.07332570912013667,0.006464394065633791,0.000489552041980451,1.2173892676610284e-07,1.1360589439491826e-12
0.6000000000000001,0.061960019932368396,0.004132769137830149,0.00022513971788802774,1.946716838402404e-08,4.3298046063691923e-14
0.5700000000000003,0.05139551166349305,0.0025153494078705954,9.56677130976967e-05,2.6355479238654087e-09,1.251227285582443e-15
0.54,0.04173810888382838,0.0014493709250073244,3.7255472512683604e-05,2.9659022406383056e-10,2.668369454824169e-17
0.5100000000000002,0.03307975413607925,0.0007855583792254387,1.3167620359769123e-05,2.7150038176484354e-11,4.080709604851667e-19
0.48,0.025490993657574606,0.00039746009968016785,4.175179998212591e-06,1.9709522707886748e-12,4.3379032209482835e-21
0.4500000000000002,0.01901349094460231,0.00018603171277453573,1.171207723287953e-06,1.1012349695245954e-13,3.0903447890432154e-23
0.41999999999999993,0.013653423912514798,7.967085512108343e-05,2.8579018074317176e-07,4.57081621196669e-15,1.4064112432835634e-25
0.3900000000000001,0.009376965678447698,3.080360170967018e-05,5.942245167295677e-08,1.3508450417226304e-16,3.81662503721627e-28
0.3600000000000003,0.006109129258751171,1.0574278986871849e-05,1.026258528036423e-08,2.6999329174479733e-18,5.579218277922306e-31
0.33000000000000007,0.0037370564109223945,3.1557724016182465e-06,1.4257594661784992e-09,3.424024268693008e-20,3.828277912810327e-34
0.30000000000000027,0.0021182628013031823,7.969128098837933e-07,1.5293707567404344e-10,2.541071979131098e-22,1.0609081492463782e-37
0.27,0.001093412183884976,1.6432673096487915e-07,1.2004574264180898e-11,9.930071909978906e-25,1.0433285807952193e-41
0.2400000000000002,0.0005020167610932221,2.6369816214124355e-08,6.414370578100311e-13,1.772512059303947e-27,3.2541507063650417e-46
0.20999999999999996,0.00019835046885319582,3.0788825029915136e-09,2.1092661534265917e-14,1.1845368985338278e-30,3.070218023744965e-51
0.18000000000000016,6.425113405451364e-05,2.370794474004901e-10,3.684455062770278e-16,2.2150013779441957e-34,-9.286409784436415e-57
0.1499999999999999,1.5826195720384365e-05,1.0342349436250458e-11,2.7232487332858528e-18,7.377325444372308e-39,-5.306054383825618e-65
0.1200000000000001,2.6126896782243126e-06,1.9826889326311385e-13,5.822203761289417e-21,2.052004219997705e-44,-2.5208341183380824e-74
0.0900000000000003,2.28095743778593e-07,1.0383553316662792e-15,1.7663273384888352e-24,1.1507930442140669e-51,-6.809840911093704e-86
0.06000000000000005,6.184628435075747e-09,5.116095556209805e-19,1.5384330143785624e-29,5.342581964484628e-62,1.0386412719208693e-103
0.03000000000000025,9.525360723941121e-12,7.921489530135268e-25,2.351462205956353e-38,7.693203307511505e-80,6.822628939566034e-134


==> theo-single-comp-hete.csv <==
db,do,ob,oo,rho,ub,uo
0.7500000031995945,0.9999999872016221,0.7500457791613258,0.999816883354697,4.0,0.7504923716279517,0.9980305134881933
0.7493734368526043,0.999999986958109,0.7494199830817062,0.9998142675039923,3.99,0.7498736858867395,0.9980039933119094
0.7487437219323685,0.9999999867091734,0.7487910532399081,0.9998116081051657,3.98,0.7492519946474481,0.9979770613031567
0.748110834646177,0.9999999864546774,0.7481589661634921,0.9998089043309365,3.97,0.7486272770128124,0.9979497102591348
0.7474747509609901,0.999999986194479,0.7475236981473793,0.999806155336378,3.96,0.7479995119096075,0.9979219328379545
0.7468354466003974,0.9999999859284305,0.7468852252510133,0.9998033602584975,3.95,0.7473686780871621,0.9978937215557097
0.7461928970415274,0.9999999856563822,0.746243523295477,0.9998005182158204,3.94,0.7467347541158617,0.9978650687835051
0.745547077511914,0.9999999853781781,0.7455985678605757,0.9997976283079377,3.93,0.746097718385645,0.9978359667444152
0.7448979629863116,0.9999999850936585,0.7449503342818707,0.9997946896150667,3.92,0.7454575491044996,0.9978064075103616
0.7442455281834631,0.9999999848026592,0.7442987976476779,0.9997917011975793,3.91,0.744814224296946,0.9977763829989412
0.7435897475628175,0.9999999845050118,0.7436439327960166,0.9997886620955353,3.9,0.7441677218025218,0.997745884970165
0.7429305953211977,0.9999999842005411,0.7429857143115183,0.9997855713281939,3.89,0.7435180192742579,0.997714905023137
0.7422680453894154,0.9999999838890683,0.7423241165222916,0.9997824278935087,3.88,0.7428650941771524,0.9976834345926486
0.7416020714288347,0.9999999835704096,0.7416591134967375,0.9997792307676259,3.87,0.7422089237866402,0.9976514649457026
0.7409326468278825,0.9999999832443734,0.7409906790403248,0.9997759789043463,3.86,0.7415494851870568,0.9976189871779608
0.7402597446985025,0.9999999829107653,0.7403187866923127,0.9997726712345963,3.85,0.7408867552701033,0.9975859922101024
0.7395833378725567,0.9999999825693823,0.7396434097224315,0.9997693066658631,3.84,0.7402207107333039,0.9975524707841131
0.7389033988981678,0.9999999822200173,0.7389645211275102,0.9997658840816359,3.83,0.7395513280784651,0.9975184134594786
0.7382199000360061,0.9999999818624565,0.7382820936280589,0.9997624023408151,3.82,0.7388785836101309,0.9974838106092998
0.7375328132555173,0.999999981496479,0.7375960996647998,0.9997588602771129,3.81,0.7382024534340362,0.997448652416322
0.7368421102310899,0.9999999811218583,0.7369065113951461,0.9997552566984449,3.8,0.7375229134555626,0.9974129288688619
0.7361477623381637,0.9999999807383596,0.7362133006896353,0.9997515903862821,3.79,0.7368399393781891,0.9973766297566632
0.7354497406492745,0.9999999803457424,0.7355164391283009,0.9997478600950226,3.78,0.7361535067019477,0.9973397446666378
0.7347480159300379,0.9999999799437571,0.7348158979970013,0.999744064551305,3.77,0.7354635907218776,0.9973022629785214
0.734042558635067,0.9999999795321481,0.7341116482836855,0.9997402024533426,3.76,0.7347701665264803,0.997264173860434
0.7333333389038263,0.9999999791106512,0.7334036606746133,0.9997362724702002,3.75,0.7340732089961792,0.9972254662643278
0.7326203265564186,0.9999999786789944,0.7326919055505107,0.9997322732410902,3.74,0.7333726928017789,0.9971861289213472
0.7319034910893041,0.9999999782368958,0.7319763529826755,0.9997282033746204,3.73,0.732668592402931,0.9971461503370672
0.7311828016709497,0.9999999777840669,0.7312569727290233,0.999724061448033,3.7199999999999998,0.7319608820466031,0.9971055187866362
0.7304582271374103,0.999999977320208,0.7305337342300734,0.9997198460064277,3.71,0.7312495357655507,0.9970642223098067
0.7297297359878349,0.9999999768450111,0.7298066066048792,0.9997155555619471,3.7,0.7305345273767982,0.9970222487058465
0.7289972963799025,0.9999999763581597,0.729075558646893,0.9997111885929648,3.69,0.729815830480125,0.9969795855283388
0.7282608761251834,0.9999999758593251,0.7283405588197764,0.9997067435432228,3.68,0.7290934184565571,0.99693622007987
0.7275204426844226,0.999999975348169,0.727601575253142,0.999702218820969,3.67,0.7283672644668722,0.9968921394065792
0.7267759631627481,0.9999999748243421,0.7268585757382366,0.9996976127980539,3.66,0.7276373414501073,0.9968473302926074
0.7260274043047987,0.9999999742874847,0.7261115277235572,0.999692923809016,3.65,0.7269036221220827,0.9968017792543981
0.7252747324897733,0.9999999737372254,0.7253603983104034,0.9996881501501315,3.64,0.7261660789739331,0.9967554725348834
0.7245179137263966,0.9999999731731802,0.724605154248363,0.9996832900784421,3.63,0.7254246842706524,0.9967083960975316
0.7237569136478031,0.9999999725949527,0.7238457619307301,0.999678341810757,3.62,0.7246794100496534,0.9966605356202547
0.7229916975063341,0.999999972002134,0.7230821873898557,0.9996733035226207,3.61,0.7239302281193375,0.9966118764891916
0.7222222301682494,0.9999999713943023,0.722314396292427,0.9996681733472629,3.6,0.723177110057687,0.9965624037923267
0.7214484761083505,0.9999999707710217,0.7215423539346777,0.9996629493745071,3.59,0.7224200272108664,0.9965121023129896
0.7206703994045138,0.9999999701318405,0.7207660252375259,0.9996576296496574,3.58,0.7216589506918477,0.9964609565231852
0.7198879637321305,0.9999999694762941,0.7199853747416386,0.9996522121723501,3.57,0.7208938513790534,0.9964089505767794
0.7191011323584542,0.9999999688039031,0.7192003666024245,0.9996466948953688,3.56,0.7201246999150189,0.9963560683025326
0.7183098681368536,0.9999999681141697,0.7184109645849466,0.9996410757234396,3.55,0.7193514667050795,0.9963022931969676
0.7175141335009657,0.9999999674065814,0.7176171320587637,0.9996353525119767,3.54,0.7185741219160784,0.9962476084170825
0.7167138904587509,0.9999999666806093,0.7168188319926923,0.9996295230657963,3.53,0.7177926354751025,0.996191996772888
0.715909100586448,0.9999999659357032,0.7160160269494873,0.9996235851378047,3.52,0.7170069770682446,0.9961354407197791
0.7150997250224221,0.9999999651712982,0.7152086790804453,0.9996175364276371,3.51,0.7162171161393911,0.9960779223507372
0.714285724460912,0.999999964386808,0.7143967501199273,0.9996113745802544,3.5,0.7154230218890438,0.9960194233883466
0.7134670591456653,0.999999963581628,0.7135802013797942,0.9996050971845184,3.49,0.7146246632731718,0.9959599251766307
0.7126436888634675,0.999999962755133,0.7127589937437627,0.9995987017717057,3.48,0.713822009002096,0.9958994086727059
0.7118155729375578,0.9999999619066743,0.7119330876616746,0.999592185813989,3.4699999999999998,0.7130150275394127,0.9958378544382378
0.7109826702209299,0.9999999610355826,0.7111024431436775,0.9995855467228757,3.46,0.7122036871009498,0.9957752426307136
0.7101449390895168,0.9999999601411671,0.7102670197543213,0.9995787818475916,3.45,0.7113879556537676,0.995711552994502
0.7093023374352592,0.9999999592227085,0.7094267766065597,0.9995718884734345,3.44,0.7105678009151974,0.9956467648517208
0.7084548226590474,0.9999999582794675,0.7085816723556674,0.9995648638200608,3.4299999999999997,0.7097431903519276,0.9955808570928883
0.7076023516635446,0.9999999573106776,0.7077316651930595,0.9995577050397364,3.42,0.7089140911791327,0.995513808167366
0.7067448808458819,0.9999999563155426,0.7068767128400205,0.9995504092155301,3.41,0.7080804703596526,0.9954455960735846
0.7058823660902228,0.9999999552932424,0.7060167725413363,0.9995429733594565,3.4,0.7072422946032227,0.9953761983490427
0.7050147627601987,0.9999999542429264,0.7051518010588318,0.9995353944105603,3.39,0.7063995303657575,0.995305592060082
0.7041420256912094,0.9999999531637122,0.7042817546648069,0.9995276692329526,3.38,0.7055521438486889,0.9952337537914314
0.7032641091825846,0.9999999520546898,0.7034065891353769,0.9995197946137798,3.37,0.7047001009983662,0.9951606596355059
0.7023809669896092,0.9999999509149131,0.702526259743709,0.9995117672611378,3.36,0.7038433675055135,0.9950862851814747
0.7014925523154015,0.9999999497434049,0.7016407212531561,0.9995035838019269,3.35,0.7029819088047566,0.9950106055040653
0.7005988178026493,0.9999999485391512,0.7007499279102892,0.9994952407796339,3.34,0.7021156900742118,0.9949335951521325
0.6996997155251948,0.9999999473011012,0.6998538334378201,0.999486734652059,3.33,0.7012446762351487,0.9948552281369547
0.6987951969794676,0.9999999460281677,0.6989523910274196,0.9994780617889669,3.32,0.7003688319517275,0.9947754779202647
0.6978852130757633,0.9999999447192234,0.698045553332425,0.9994692184696732,3.31,0.6994881216308074,0.9946943174020274
0.696969714129364,0.9999999433730986,0.6971332724604385,0.9994602008805528,3.3,0.6986025094218442,0.9946117189079141
0.6960486498514951,0.9999999419885812,0.6962154999658116,0.99945100511248,3.29,0.6977119592168628,0.9945276541765214
0.6951219693401169,0.9999999405644165,0.6952921868420161,0.9994416271581873,3.2800000000000002,0.6968164346505226,0.994442094346286
0.6941896210705504,0.9999999390993003,0.6943632835139016,0.9994320629095417,3.27,0.6959158991002744,0.9943550099421027
0.6932515528859254,0.999999937591883,0.6934287398298308,0.9994223081547516,3.26,0.6950103156866064,0.994266370861663
0.692307711987458,0.9999999360407615,0.6924885050537019,0.999412358575469,3.25,0.6940996472733978,0.9941761463614571
0.6913580449245423,0.9999999344444829,0.691542527856845,0.9994022097438222,3.24,0.6931838564683676,0.9940843050424892
0.6904024975846629,0.9999999328015389,0.690590756309799,0.9993918571193491,3.23,0.6922629056236358,0.9939908148356564
0.6894410151831166,0.9999999311103644,0.6896331378739641,0.9993812960458356,3.2199999999999998,0.6913367568363952,0.9938956429868074
0.6884735422525441,0.9999999293693335,0.6886696193931261,0.9993705217480652,3.21,0.6904053719496976,0.9937987560414705
0.6875000226322622,0.999999927576761,0.6877001470848583,0.9993595293284536,3.2,0.6894687125533641,0.993700119829235
0.6865203994573996,0.9999999257308952,0.6867246665317851,0.9993483137636056,3.19,0.6885267399850173,0.9935996994477947
0.6855346151478245,0.9999999238299179,0.6857431226727239,0.999336869900738,3.1799999999999997,0.6875794153312489,0.9934974592466285
0.6845426113968636,0.9999999218719424,0.6847554597936883,0.9993251924540079,3.17,0.6866266994289181,0.9933933628103296
0.6835443291598083,0.9999999198550057,0.6837616215187573,0.999313276000727,3.16,0.6856685528665954,0.9932873729415584
0.6825397086421998,0.9999999177770705,0.6827615508008095,0.9993011149774501,3.15,0.6847049359861507,0.9931794516436253
0.6815286892878913,0.9999999156360212,0.681755189912117,0.9992887036759526,3.14,0.6837358088844927,0.993069560102693
0.6805112097668831,0.999999913429656,0.6807424804348003,0.9992760362390749,3.13,0.6827611314154686,0.9929576586695833
0.6794872079629201,0.9999999111556894,0.679723363251141,0.99926310665644,3.12,0.6817808631919261,0.9928437068411906
0.6784566209608542,0.9999999088117433,0.6786977785337512,0.9992499087600336,3.11,0.6807949635879458,0.9927276632414886
0.6774193850337588,0.9999999063953479,0.6776656657355957,0.9992364362196533,3.1,0.6798033917412485,0.9926094856021297
0.6763754356297957,0.9999999039039311,0.6766269635798677,0.9992226825382087,3.09,0.6788061065557872,0.9924891307426175
0.675324707358824,0.9999999013348221,0.6755816100497175,0.9992086410468701,3.08,0.6778030667045268,0.9923665545500574
0.6742671339787498,0.999999898685238,0.6745295423778263,0.9991943049000733,3.07,0.6767942306324216,0.9922417119584656
0.6732026483816059,0.9999998959522859,0.6734706970358305,0.9991796670703587,3.06,0.6757795565595928,0.9921145569276462
0.6721311825793587,0.999999893132956,0.6724050097235907,0.9991647203430482,3.05,0.6747590024847212,0.9919850424216002
0.6710526676894359,0.9999998902241147,0.6713324153583045,0.9991494573107544,3.04,0.6737325261886526,0.991853120386496
0.6699670339199675,0.9999998872224987,0.6702528480634596,0.9991338703677174,3.0300000000000002,0.6727000852382328,0.9917187417281548
0.6688742105547306,0.9999998841247135,0.6691662411576328,0.999117951703949,3.02,0.6716616369903728,0.991581856289074
0.6677741259378001,0.9999998809272218,0.668072527143122,0.9991016932992026,3.01,0.670617138596359,0.9914424128249595
0.6666667074578869,0.9999998776263392,0.666971637694419,0.9990850869167429,3.0,0.6695665470064077,0.9913003589807768
0.6655518815323651,0.9999998742182284,0.6658635036465161,0.9990681240969168,2.99,0.6685098189744835,0.9911556412662945
0.6644295735909761,0.9999998706988912,0.6647480549830493,0.999050796150513,2.98,0.6674469110633797,0.9910082050311284
0.6632997080592052,0.9999998670641603,0.6636252208242706,0.9990330941519163,2.9699999999999998,0.6663777796500784,0.9908579944392671
0.6621622083413196,0.9999998633096941,0.6624949294148559,0.9990150089320265,2.96,0.6653023809313913,0.9907049524430819
0.6610169968030636,0.9999998594309625,0.6613571081115395,0.9989965310709586,2.95,0.6642206709298987,0.990549020756799
0.6598639947539984,0.9999998554232448,0.6602116833705779,0.998977650890501,2.94,0.6631326055001895,0.9903901398294429
0.6587031224294825,0.9999998512816163,0.6590585807350413,0.9989583584463289,2.9299999999999997,0.6620381403354157,0.9902282488172318
0.6575342989722807,0.9999998470009405,0.6578977248219323,0.9989386435199576,2.92,0.6609372309741719,0.990063285555418
0.6563574424137945,0.9999998425758582,0.656729039309127,0.9989184956104405,2.91,0.6598298328077048,0.9898951865295791
0.6551724696549048,0.999999838000776,0.6555524469221411,0.9988979039257908,2.9,0.6587159010874736,0.9897238868463266
0.6539792964464162,0.9999998332698572,0.654367869420721,0.9988768573741161,2.8899999999999997,0.657595390933058,0.9895493202034624
0.6527778373690951,0.9999998283770061,0.6531752275852547,0.9988553445544665,2.88,0.6564682573404385,0.9893714188595372
0.6515680058132892,0.99999982331586,0.6519744412030034,0.9988333537473802,2.87,0.6553344551906516,0.9891901136028299
0.6503497139581215,0.9999998180797726,0.6507654290541581,0.9988108729051077,2.86,0.6541939392588336,0.9890053337197358
0.6491228727502455,0.9999998126618003,0.649548108897711,0.9987878896415237,2.8499999999999996,0.6530466642236655,0.9888170069625531
0.647887391882152,0.9999998070546882,0.648322397457151,0.998764391221691,2.84,0.6518925846772308,0.9886250595166646
0.6466431797700157,0.9999998012508555,0.6470882104059777,0.998740364551083,2.83,0.6507316551352964,0.9884294159671112
0.6453901435310718,0.9999997952423776,0.6458454623530338,0.998715796164445,2.8200000000000003,0.6495638300480316,0.9882299992645509
0.64412818896051,0.9999997890209668,0.6445940668276586,0.9986906722142793,2.81,0.6483890638111773,0.9880267306905917
0.6428572205078714,0.99999978257796,0.6433339362646618,0.9986649784589468,2.8,0.6472073107776753,0.987819529822509
0.6415771412529421,0.9999997759042917,0.6420649819891164,0.9986387002503652,2.79,0.6460185252697748,0.9876083144973284
0.6402878528811221,0.9999997689904806,0.6407871142009726,0.9986118225212963,2.7800000000000002,0.644822661591626,0.9873930007752797
0.6389892556582661,0.9999997618266028,0.6395002419594966,0.9985843297721944,2.77,0.6436196740423771,0.9871735029026155
0.6376812484049743,0.9999997544022708,0.6382042731675278,0.9985562060576232,2.76,0.6424095169297861,0.9869497332737903
0.6363637284703236,0.99999974670661,0.6368991145555647,0.9985274349721971,2.75,0.64119214458436,0.9867216023930099
0.6350365917050244,0.9999997387282333,0.6355846716656739,0.9984979996360536,2.74,0.6399675113740417,0.9864890188351257
0.6336997324339884,0.9999997304552117,0.6342608488352287,0.9984678826798257,2.73,0.6387355717194481,0.9862518892059068
0.6323530434282912,0.9999997218750477,0.632927549180477,0.9984370662291024,2.7199999999999998,0.6374962801096847,0.9860101181016574
0.6309964158765144,0.9999997129746458,0.6315846745799416,0.9984055318883582,2.71,0.6362495911187455,0.9857636080681997
0.6296297393554529,0.9999997037402774,0.6302321256576576,0.9983732607243244,2.7,0.6349954594225086,0.9855122595592269
0.6282529018001677,0.9999996941575489,0.6288698017662449,0.9983402332488013,2.69,0.6337338398163533,0.9852559708940095
0.626865789473371,0.9999996842113655,0.6274976009698265,0.9983064294008648,2.6799999999999997,0.6324646872334027,0.9849946382144807
0.6254682869341216,0.9999996738858953,0.6261154200267922,0.9982718285284647,2.67,0.6311879567634109,0.9847281554416929
0.6240602770058188,0.999999663164522,0.6247231543724103,0.9982364093693886,2.66,0.6299036036723104,0.9844564142316545
0.6226416407434678,0.9999996520298102,0.6233206981012974,0.9982001500315618,2.65,0.6286115834224334,0.9841793039305514
0.6212122574002068,0.9999996404634539,0.621907943949749,0.9981630279726624,2.6399999999999997,0.6273118516934205,0.9838967115293697
0.6197720043930675,0.9999996284462326,0.6204847832779352,0.9981250199790304,2.63,0.6260043644038348,0.9836085216179145
0.6183207572679561,0.9999996159579551,0.6190511060519696,0.9980861021438397,2.62,0.6246890777334907,0.9833146163382545
0.6168583896638277,0.9999996029774098,0.6176068008258607,0.9980462498445034,2.61,0.6233659481465204,0.9830148753375818
0.6153847732760365,0.999999589482305,0.6161517547233467,0.9980054377192984,2.5999999999999996,0.6220349324151804,0.9827091757205308
0.613899777818839,0.999999575449207,0.6146858534196312,0.997963639643155,2.59,0.6206959876444273,0.9823973920009331
0.6124032709870249,0.999999560853476,0.6132089811230192,0.9979208287026103,2.58,0.6193490712972632,0.9820793960530608
0.6108951184166561,0.9999995456691939,0.6117210205564708,0.9978769771698701,2.5700000000000003,0.617994141220871,0.9817550570623615
0.6093751836448851,0.9999995298690942,0.610221852939078,0.9978320564759602,2.56,0.616631155673555,0.9814242414756993
0.6078433280688305,0.9999995134244822,0.6087113579674793,0.9977860371829277,2.55,0.6152600733524944,0.9810868129511391
0.6062994109034843,0.99999949630515,0.607189413797222,0.997738888955056,2.54,0.6138808534223279,0.9807426323072872
0.6047432891386215,0.9999994784792876,0.6056558970240841,0.9976905805290675,2.5300000000000002,0.6124934555445757,0.9803915574722236
0.6031748174946857,0.999999459913392,0.6041106826653766,0.997641079683251,2.52,0.6110978399079176,0.9800334434320478
0.6015938483776255,0.9999994405721598,0.6025536441412304,0.9975903532055117,2.51,0.6096939672593327,0.9796681421790749
0.6000002318326461,0.9999994204183849,0.6009846532558945,0.9975383668602639,2.5,0.6082817989361141,0.9792955026597148
0.5983938154968512,0.9999993994128406,0.5994035801790553,0.9974850853541525,2.49,0.606861296898768,0.9789153707220678
0.5967744445507422,0.9999993775141592,0.5978102934272002,0.9974304723005436,2.48,0.6054324237648052,0.9785275890632831
0.5951419616685425,0.9999993546786999,0.5962046598450427,0.9973744901827445,2.4699999999999998,0.6039951428434349,0.9781319971767156
0.5934962069673128,0.9999993308604106,0.5945865445870299,0.9973171003159065,2.46,0.6025494181711669,0.9777284312989294
0.5918370179548259,0.9999993060106767,0.5929558110989583,0.9972582628075521,2.45,0.601095214548327,0.9773167243565988
0.5901642294761618,0.9999992800781653,0.5913123210997179,0.9971979365166883,2.44,0.5996324975764963,0.9768967059133491
0.5884776736589911,0.9999992530086516,0.5896559345631913,0.997136079011445,2.4299999999999997,0.5981612336968682,0.97646820211661
0.5867771798575039,0.9999992247448406,0.5879865097003388,0.99707264652518,2.42,0.5966813902295386,0.9760310356445165
0.58506257459495,0.9999991952261704,0.5863039029414924,0.9970075939110035,2.41,0.5951929354137159,0.9755850256529448
0.5833336815047481,0.9999991643886046,0.5846079689188942,0.9969408745946539,2.4,0.5936958384488636,0.9751299877227272
0.5815903212701213,0.9999991321644098,0.582898560449513,0.9968724405256637,2.3899999999999997,0.5921900695367649,0.9746657338071317
0.5798323115622195,0.9999990984819176,0.5811755285181686,0.9968022421267588,2.38,0.5906755999245081,0.9741920721796706
0.5780594669766798,0.999999063265269,0.579438722261006,0.9967302282414158,2.37,0.5891524019483856,0.9737088073823262
0.576271598968585,0.9999990264341393,0.5776879889493602,0.9966563460795098,2.36,0.5876204490787014,0.9732157401742647
0.5744685157857676,0.9999989879034459,0.5759231739740466,0.9965805411609904,2.3499999999999996,0.5860797159654737,0.9727126674811366
0.5726500224004129,0.9999989475830339,0.5741441208301304,0.9965027572574947,2.34,0.5845301784850214,0.9721993823450498
0.5708159204389115,0.9999989053773363,0.5723506711022147,0.9964229363318398,2.33,0.5829718137874205,0.9716756738753103
0.5689660081099086,0.9999988611850121,0.5705426644503027,0.996341018475298,2.3200000000000003,0.581404600344808,0.9711413272000455
0.5671000801304948,0.9999988148985569,0.568719938596286,0.9962569418425794,2.31,0.579828518000521,0.9705961234187964
0.5652179276504856,0.999998766403883,0.5668823293111128,0.9961706425844404,2.3,0.5782435480190383,0.9700398395562118
0.5633193381747296,0.9999987155798693,0.5650296704026988,0.9960820547778197,2.29,0.5766496731367039,0.9694722485169481
0.5614040954833869,0.999998662297878,0.5631617937046426,0.995991110353415,2.2800000000000002,0.5750468776131992,0.968893119041906
0.5594719795501182,0.9999986064212317,0.5612785290658138,0.9958977390206027,2.27,0.5734351472837301,0.9683022156659327
0.5575227664581186,0.9999985478046519,0.5593797043408808,0.9958018681896093,2.26,0.5718144696118941,0.9676992986771192
0.5555562283139308,0.9999984862936557,0.5574651453818614,0.9957034228908118,2.25,0.5701848337431812,0.9670841240778423
0.5535721331589717,0.9999984217239035,0.5555346760307642,0.9956023256910882,2.24,0.5685462305590672,0.9664564435476897
0.5515702448787022,0.9999983539204941,0.5535881181134138,0.9954984966070872,2.23,0.566898652731645,0.9658160044084317
0.5495503231093645,0.9999982826972108,0.551625291434546,0.9953918530153079,2.2199999999999998,0.5652420947787433,0.9651625495911897
0.547512123142218,0.9999982078556983,0.5496460137742619,0.9952823095588811,2.21,0.563576553119468,0.9644958176059758
0.5454553958251902,0.9999981291845816,0.5476501008859478,0.995169778050915,2.2,0.5619020261301049,0.9638155425137693
0.5433798874618676,0.9999980464585099,0.5456373664957573,0.9950541673742914,2.19,0.5602185142003127,0.9631214539013152
0.541285339707741,0.9999979594371246,0.5436076223037717,0.9949353833777775,2.1799999999999997,0.5585260197895283,0.9624132768588282
0.5391714894636215,0.9999978678639414,0.5415606779869516,0.994813328768315,2.17,0.5568245474835047,0.9616907319607947
0.537038068766138,0.9999977714651419,0.5394963412040027,0.9946879029993543,2.16,0.5551141040508915,0.9609535352500745
0.5348848046752259,0.9999976699482642,0.5374144176022868,0.9945590021550833,2.15,0.5533946984997657,0.9602013982255037
0.5327114191585123,0.9999975630007836,0.5353147108269135,0.9944265188304049,2.1399999999999997,0.5516663421340112,0.9594340278332159
0.5305176289724989,0.9999974502885773,0.5331970225321548,0.9942903420065101,2.13,0.5499290486094356,0.9586511264619021
0.5283031455404471,0.9999973314542522,0.5310611523953355,0.9941503569218889,2.12,0.5481828339895151,0.9578523919422282
0.526067674826855,0.9999972061153358,0.528906898133362,0.9940064449386061,2.11,0.5464277168006397,0.9570375175506501
0.5238109172084229,0.9999970738623117,0.526734055522049,0.993858483403697,2.0999999999999996,0.5446637180867308,0.9562061920178653
0.5215325673413981,0.999996934256478,0.5245424184184332,0.9937063455054745,2.09,0.542890861463093,0.9553580995421357
0.5192323140251798,0.999996786827626,0.5223317787862473,0.9935499001246058,2.08,0.5411091731693528,0.9544929198077462
0.5169098400620721,0.9999966310715109,0.5201019267247606,0.9933890116797456,2.0700000000000003,0.5393186821213285,0.9536103280088501
0.5145648221130595,0.9999964664470974,0.5178526505011881,0.9932235399675525,2.06,0.5375194199616697,0.9527099948789604
0.5121969305494812,0.9999962923735634,0.5155837365868832,0.9930533399968894,2.05,0.5357114211090925,0.9517915867263602
0.5098058293004782,0.9999961082270244,0.5132949696975455,0.9928782618170072,2.04,0.5338947228060291,0.9508547654757006
0.5073911756960728,0.9999959133369722,0.5109861328376817,0.9926981503395063,2.0300000000000002,0.5320693651644979,0.9498991887160694
0.5049526203057536,0.9999957069823777,0.5086570073495695,0.9925128451538695,2.02,0.5302353912099984,0.9489245097558032
0.5024898067724187,0.9999954883874382,0.5063073729669917,0.9923221803363466,2.01,0.5283928469232159,0.947930377684336
0.5000023716415364,0.9999952567169272,0.5039370078740157,0.9921259842519685,2.0,0.5265417812793171,0.9469164374413659
0.49748994418537107,0.9999950110711114,0.5015456887691107,0.9919240793494697,1.9899999999999998,0.524682246284605,0.9458823298936359
0.4949521462221313,0.9999947504801799,0.49913319093490555,0.9917162819488872,1.98,0.5228142970102945,0.9448276919196169
0.4923885919298734,0.9999944738981493,0.49669928831391097,0.9915024020215952,1.9699999999999998,0.5209379916231525,0.9437521565023895
0.48979888765501145,0.9999941801961776,0.49424375359053774,0.991282242962546,1.96,0.5190533914127462,0.9426553528310174
0.4871826317152657,0.9999938681552321,0.4917663582797662,0.9910556013544559,1.9500000000000002,0.5171605608150237,0.9415369064107039
0.4845394141968879,0.9999935364580373,0.48926687282283104,0.9908222667237077,1.94,0.5152595674319443,0.940396439182028
0.4818688167459931,0.9999931836802336,0.48674506669031004,0.9905820212877017,1.9300000000000002,0.5133504820468661,0.9392335696495486
0.4791704123538287,0.9999928082806488,0.4842007084930165,0.9903346396934084,1.92,0.511433378635385,0.9380479130200609
0.47644376513581027,0.9999924085906026,0.481633566101122,0.9900798887468572,1.9100000000000001,0.509508334371314,0.9368390813507903
0.47368843010414824,0.9999919828021184,0.479043406771941,0.9898175271333121,1.9,0.5075754296274735,0.9356066837078003
0.47090395293389337,0.9999915289549415,0.4764299972868484,0.9895473051278565,1.8900000000000001,0.505634747970961,0.9343503263348838
0.4680898697222271,0.999991044922213,0.47379310409779946,0.9892689642961371,1.88,0.5036863761525544,0.9330696128331977
0.4652457067408249,0.9999905283946575,0.47113249348396236,0.9889822371849905,1.87,0.5017304040898931,0.9317641443518999
0.46237098018112094,0.9999899768631151,0.468447931718978,0.9886868470027008,1.8599999999999999,0.4997669248440753,0.93043351979002
0.45946519589231183,0.9999893875992232,0.46573918524939645,0.9883825072886168,1.85,0.49779603458929617,0.929077336009802
0.4565278491119358,0.999988757634038,0.46300602088485476,0.9880689215718672,1.8399999999999999,0.49581783257514705,0.9276951880617295
0.45355842418887604,0.9999880837343569,0.46024820600058514,0.9877457830189292,1.83,0.49383242108118525,0.9262866694214309
0.45055639429864885,0.9999873623764591,0.4574655087528665,0.9874127740697829,1.8199999999999998,0.49183990536337835,0.9248513722386512
0.44752122115083987,0.9999865897169797,0.45465769830805847,0.9870695660624142,1.81,0.4898403935920165,0.9233888875984502
0.44445235468858263,0.9999857615605513,0.45182454508587305,0.9867158188454284,1.7999999999999998,0.48783399678068706,0.9218988057947632
0.44134923277998245,0.9999848733238316,0.4489658210175756,0.9863511803785397,1.79,0.4858208287058927,0.920380716616452
0.4382112809014138,0.9999839199954833,0.44608129981981753,0.9859752863207246,1.7799999999999998,0.4838010058168922,0.9188342096459318
0.43503791181265844,0.9999828960915946,0.4431707572848428,0.9855877596058282,1.77,0.48177464713534296,0.9172588745704429
0.43182852522387655,0.9999817956059772,0.44023397158781774,0.9851882100054407,1.7599999999999998,0.4797418741443169,0.9156543015060021
0.42858250745445137,0.9999806119547101,0.4372707236120765,0.9847762336788661,1.75,0.4777028106662637,0.9140200813340384
0.4252992310838016,0.9999793379141853,0.4342807972930821,0.984351412710037,1.7399999999999998,0.47565758272948766,0.9123558060506913
0.4219780545943148,0.9999779655518354,0.4312639799819406,0.9839133146312427,1.73,0.4736063184227183,0.9106610691286974
0.4186183220066285,0.9999764861485988,0.42822006282931696,0.9834614919335748,1.7199999999999998,0.47154914773734075,0.9089354658917737
0.415219362507577,0.9999748901120432,0.4251488411906357,0.982995481564013,1.71,0.46948620239687033,0.9071785939013517
0.41178049007121986,0.9999731668789261,0.4220501150534612,0.9825148044091158,1.6999999999999997,0.46741761567324747,0.9053900533554792
0.40830100307349826,0.9999713048057879,0.41892368948797815,0.9820189647653168,1.69,0.465343522189549,0.9035694474996622
0.40478018390120096,0.9999692910459824,0.4157693751215106,0.9815074497958624,1.6800000000000002,0.46326405770870416,0.9017163830493771
0.40121729855610333,0.9999671114113073,0.4125869886380338,0.9809797289744836,1.67,0.4611793589078279,0.8998304706239274
0.3976115962553363,0.9999647502161417,0.4093763533036529,0.9804352535159362,1.6600000000000001,0.45908956313778776,0.8979113251912723
0.3939623090292832,0.9999621901016826,0.40613729951902533,0.9798734557936082,1.65,0.4569948081676304,0.8959585665234098
0.39026865131858657,0.9999594118375181,0.40286966539972957,0.9792937487444435,1.6400000000000001,0.4548952319135187,0.8939718196618295
0.3865298195721706,0.9999563940973619,0.39957329738557124,0.9786955252615188,1.63,0.4527909721518389,0.8919507153925026
0.38274499184858124,0.9999531132052984,0.3962480508798377,0.978078157574663,1.62,0.45068216621615464,0.8898948907298295
0.3789133274234002,0.9999495428483256,0.3928937909194999,0.9774409966196052,1.6099999999999999,0.4485689506777148,0.8878039894088791
0.37503396640603404,0.9999456537503456,0.3895103928773613,0.976783371396222,1.6,0.4464514610092344,0.885677662385225
0.3711060293698127,0.9999414133019977,0.386097743197138,0.9761045883165506,1.5899999999999999,0.44432983123168995,0.8835155683416129
0.3671286170000884,0.9999367851398603,0.38265574016244547,0.9754039305433361,1.58,0.4422041935439167,0.8813173742006116
0.3631008097659082,0.999931728667524,0.37918429470063175,0.9746806573200081,1.5699999999999998,0.44007467793478844,0.8790827556423821
0.359021667621885,0.9999261985098595,0.3756833312223834,0.9739340032930819,1.56,0.4379414117778334,0.8768113976265799
0.35489022974811724,0.9999201438904182,0.3721527884979758,0.9731631778281373,1.5499999999999998,0.4358045194081216,0.8745029949174115
0.3507055143374819,0.9999135079202778,0.36859262057100517,0.9723673643206521,1.54,0.4336641216813409,0.8721572526107352
0.34646651844132936,0.9999062267847659,0.3650027977103753,0.9715457195031256,1.5299999999999998,0.43152033551497926,0.8697738866620817
0.34217221788666297,0.9998982288122723,0.36138330740124885,0.9706973727501017,1.52,0.4293732734115836,0.867352624414393
0.3378215672802842,0.9998894334067707,0.3577341553755922,0.9698214253828557,1.5099999999999998,0.4272230429640895,0.8648932051242247
0.33341350011824317,0.9998797498226352,0.35405536668285575,0.9689169499757164,1.5,0.4250697463432795,0.8623953804850807
0.32894692902230055,0.999869075756772,0.350346986801216,0.967982989666188,1.4899999999999998,0.422913479767435,0.8598589151465217
0.3244207461291128,0.9998572957289129,0.3466090827897025,0.9670185574712403,1.48,0.4207543329543166,0.8572835872276113
0.31983382366258045,0.9998442792160066,0.3428417444813798,0.9660226356123714,1.4699999999999998,0.41859238855562847,0.8546691888232261
0.3151850147254129,0.9998298785008971,0.33904508571761416,0.9649941748522833,1.46,0.4164277215741811,0.8520155265016954
0.3104731543526091,0.9998139261887166,0.3352192456232755,0.9639320938462504,1.4499999999999997,0.4142603987639935,0.8493224217922093
0.30569706087744397,0.9997962323364806,0.33136438992253947,0.9628352785115432,1.44,0.4120904780136323,0.8465897116603694
0.3008555376698722,0.9997765811320828,0.3274807122947363,0.9617025814185272,1.4300000000000002,0.40991800771311776,0.8438172489702418
0.29594737531835497,0.9997547270479358,0.32356843576946376,0.9605328212073615,1.42,0.4077430261047741,0.8410049029312208
0.29097135433920424,0.9997303903817221,0.31962781415992075,0.9593247820345119,1.4100000000000001,0.4055655606184413,0.8381525595279978
0.2859262485130657,0.999703252081708,0.3156591335331317,0.9580772130536156,1.4,0.40338562719150495,0.835260121931893
0.28081082896652215,0.9996729477365344,0.31166271371542986,0.9567888279355525,1.3900000000000001,0.4012032295742413,0.8323275108918046
0.27562386913846887,0.9996390605889128,0.30763890983122016,0.955458304432916,1.38,0.399018358621012,0.8293546651030034
0.2703641507964947,0.9996011134088024,0.30358811387268675,0.9540842839944191,1.37,0.3968309915678769,0.8263415415520087
0.2650304712985964,0.9995585590339087,0.29951075629770485,0.9526653714351213,1.3599999999999999,0.3946410912972307,0.8232881158357662
0.2596216523308967,0.9995107693532894,0.29540730765280127,0.9512001346687184,1.35,0.39244860559009537,0.8201943824533714
0.2541365503933915,0.9994570224728554,0.2912782802175368,0.9496871045085005,1.3399999999999999,0.39025346636673386,0.8170603550685765
0.2485740693539661,0.9993964877592252,0.2871242296662112,0.9481247745439392,1.33,0.3880555889162743,0.8138860667413553
0.24293317544683662,0.9993282084101754,0.282945756742252,0.9465116011002273,1.3199999999999998,0.385854871116052,0.8106715701268112
0.23721291515603576,0.9992510811455931,0.278743508940111,0.9448460032884546,1.31,0.3836511926414065,0.8074169376397574
0.23141243649828355,0.9991638325522312,0.2745181821888944,0.9431263631544371,1.2999999999999998,0.38144441416667185,0.8041222615833264
0.22553101430310793,0.9990649915489908,0.27027052253134376,0.9413510259345665,1.29,0.37923437655812525,0.8007876542400185
0.21956808018145266,0.9989528573677404,0.26600132779113256,0.9395183004273501,1.2799999999999998,0.3770209000596543,0.7974132479236424
0.2135232579767901,0.9988254623694767,0.2617114492207742,0.9376264594896169,1.27,0.37480378347191734,0.793999194990665
0.20739640560331174,0.9986805289398271,0.257401793121726,0.935673740666625,1.2599999999999998,0.37258280332576454,0.7905456678095365
0.20118766429119223,0.9985154196360096,0.25307332242756037,0.9336583469655496,1.25,0.37035771305068793,0.7870528586866401
0.19489751637398817,0.9983270796962546,0.24872705824031668,0.9315784477820072,1.2399999999999998,0.3681282421390632,0.7835209797475614
0.1885268528599238,0.9981119709822938,0.24436408130939835,0.92943217998944,1.23,0.3658940953069304,0.7799502627724756
0.18207705211489317,0.9978659964198302,0.2399855334415929,0.9272176492012565,1.2199999999999998,0.3636549516520533,0.7763409589844948
0.1755500710329975,0.997584414050073,0.2355926188300306,0.924932931215663,1.21,0.36141046380998126,0.7726933387899226
0.168948550055738,0.9972617399331143,0.23118660528910695,0.9225760736530715,1.1999999999999997,0.35916025710881405,0.7690076914694229
0.16227593329040943,0.9968916393844127,0.2267688253816391,0.9201450977958494,1.19,0.35690392872336335,0.7652843248191976
0.15553660472792344,0.9964668064210505,0.22234067742376587,0.9176380006399564,1.1800000000000002,0.35464104682937386,0.7615235647413389
0.14873604111451633,0.9959788318960159,0.21790362635239263,0.9150527571677006,1.17,0.35237114975845923,0.7577257547826027
0.14188098132202723,0.9954180616664485,0.21345920443928823,0.9123873228504258,1.1600000000000001,0.35009374515438824,0.7538912556209098
0.1349796110075812,0.9947734473412816,0.20900901183531423,0.9096396363893885,1.15,0.3478083091313454,0.7500204444989527
0.12804175986773225,0.9940323937507853,0.20455471692770105,0.9068076227024209,1.1400000000000001,0.3455142854347901,0.7461137146043393
0.12107910678724193,0.9931806093304166,0.20009805649278595,0.9038891961631519,1.13,0.34321108460552774,0.7421714743957536
0.1141053855875683,0.9922019681419235,0.1956408356262419,0.9008822640986092,1.12,0.3408980831476359,0.7381941468746478
0.10713658086317328,0.9910783952418776,0.19118492743252044,0.8977847305499022,1.1099999999999999,0.33857462270089606,0.7341821688020053
0.10019109959755783,0.9897897904426866,0.1867322724550871,0.8945945002994043,1.1,0.33624000921843344,0.7301359898597233
0.09328990003668924,0.9883140089600086,0.18228487782898445,0.8913094831664068,1.0899999999999999,0.3338935121503184,0.7260560717561528
0.08645655499755538,0.9866269206026403,0.17784481613741715,0.8879275985715896,1.08,0.3315343636339736,0.7219428872753085
0.07971722295804434,0.9847025714348925,0.17341422395435435,0.8844467803688407,1.0699999999999998,0.32916175769233197,0.7177969192692046
0.07310049772096797,0.982513472415774,0.1689953000556705,0.8808649819409893,1.06,0.3267748494408413,0.7136186595927082
0.06663710722646964,0.9800310374122067,0.16459030328206734,0.8771801815538292,1.0499999999999998,0.3243727543045838,0.7094086079801869
0.06035943542490901,0.9772261871580947,0.1602015500379847,0.8733903879604958,1.04,0.32195454724701544,0.7051672708631039
0.05430084921616707,0.9740701253073477,0.15583141141191473,0.8694936462457277,1.0299999999999998,0.31951926201209296,0.700895160127544
0.04849482618108292,0.9705352772952954,0.15148230990499942,0.8654880438969006,1.02,0.31706589038191013,0.6965927918104516
0.0429738983071439,0.9665963627097844,0.14715671575655107,0.8613717170858832,1.0099999999999998,0.3145933814523608,0.6922606847331154
0.03776845110013405,0.962231548899866,0.14285714285714285,0.8571428571428572,1.0,0.3121006409298362,0.6878993590701639
0.03290544383927403,0.9574236105991184,0.13858614424226462,0.8527997172001578,0.9899999999999998,0.30958653045254914,0.6835093348519762
0.02840714122978166,0.952161001594814,0.13434630716214316,0.8483406189810997,0.98,0.3070498669407532,0.6790911303980619
0.024289964240596703,0.946438734686621,0.13014024772623112,0.8437639597055556,0.9699999999999998,0.3044894219809333,0.6746452606784945
0.020563573347081927,0.9402589695868013,0.12597060512411518,0.8390682190808494,0.96,0.30190392124998683,0.6701722356000127
0.017230286942440175,0.9336312274046815,0.12184003542802029,0.8342519663433805,0.9499999999999997,0.29929204398650044,0.6656725582128243
0.014284910322051049,0.926572184297272,0.11775120498590247,0.8293138673132516,0.94,0.2966524225175136,0.6611467228335373
0.011715009043750215,0.919105041589312,0.11370678341806761,0.8242526914211968,0.9299999999999997,0.2939836418506141,0.6565952130789287
0.009501610883350692,0.9112585179873173,0.10970943623451372,0.8190673186642473,0.9199999999999999,0.2912842393429238,0.6520184998045101
0.007620271657226437,0.903065552791924,0.10576181709455212,0.8137567464439577,0.9100000000000001,0.28855270446047254,0.6474170389409701
0.006042400742278162,0.8945618393319495,0.10186655973483771,0.808320096238646,0.8999999999999999,0.2857874786437048,0.6427912692206657
0.004736719008350709,0.885784320082568,0.09802626959655746,0.802756620059064,0.8900000000000001,0.2829869552974276,0.6381416097852896
0.003670718168105678,0.8767697680120669,0.09424351518721111,0.7970657066352541,0.8799999999999999,0.2801494799264281,0.6334684576647431
0.002812005061314169,0.8675535555966568,0.09052081921708424,0.7912468872811368,0.8700000000000001,0.2772733504413376,0.6287721851160364
0.0021294424171320572,0.8581686795212663,0.08686064955509468,0.7852998413826184,0.8599999999999999,0.2743568176630978,0.6240531368097358
0.0015940325564795823,0.8486450723269924,0.08326541005312528,0.7792244014548436,0.8500000000000001,0.27139808605869653,0.619311626850108
0.0011795256083787608,0.8390091984889617,0.07973743129216498,0.7730205577145812,0.8399999999999999,0.2683953147456983,0.6145479356136133
0.0008627638173095063,0.8292839060316332,0.07627896130748775,0.7666884621147853,0.8300000000000001,0.26534661880859955,0.6097623063888624
0.0006237952797967087,0.8194884878705665,0.07289215635362668,0.760228431790026,0.8199999999999998,0.26225007097621317,0.604954941799505
0.0004458030495076997,0.8096388995298989,0.0695790717729839,0.753640951863883,0.81,0.2591037037162492,0.6001259999898383
0.00031489981785853675,0.7997480801457131,0.06634165303445032,0.7469266775724396,0.7999999999999998,0.25590551181102356,0.595275590551181
0.00021983618363411044,0.7898263294149291,0.06318172701036373,0.7400864356618126,0.79,0.25265345548692036,0.5904037701653329
0.0001516641099278783,0.7798817019942561,0.06010099356139261,0.7331212250221135,0.7799999999999998,0.24934546417987768,0.5855105379396952
0.00010338862950825674,0.7699203907552787,0.057101017499484576,0.7260322165253968,0.77,0.24597944102986471,0.5805958304070042
6.96318701236561e-05,0.7599470797787058,0.054183220998764395,0.7188207520409389,0.7599999999999998,0.24255326820909262,0.5756595161610895
4.632516930591568e-05,0.7499652561230206,0.05134887652320915,0.7114883426075931,0.75,0.23906481320162606,0.5707013900987804
3.0438076460113603e-05,0.7399774758234193,0.04859910033799828,0.704036665749881,0.7399999999999998,0.23551193616612562,0.5657211672370669
1.9747644853336103e-05,0.7299855842192571,0.045934846668652184,0.6964675619318839,0.73,0.23189249852867447,0.5607184760740677
1.264756981791645e-05,0.7199908937497309,0.043356902568402626,0.6887830301507498,0.7199999999999998,0.22820437296893833,0.5556928514623641
7.994242437760514e-06,0.7099943240878691,0.04086588354972567,0.6809852226796947,0.71,0.2244454549802065,0.5506437269640534
4.985396800488857e-06,0.6999965102222394,0.0384622300306098,0.6730764389785729,0.6999999999999997,0.22061367620192976,0.545570426658649
3.066457345027467e-06,0.6899978841444319,0.03614620464000873,0.665059118798394,0.69,0.21670701974198167,0.5404721563780326
1.8596886010305222e-06,0.679998735411751,0.03391789042006922,0.6569358345143527,0.6799999999999997,0.2127235377245484,0.5353479943473068
1.1116024831183213e-06,0.6699992552263362,0.0317771899552323,0.6487092827299943,0.6699999999999999,0.208661371317801,0.5301968812170733
6.546255776330388e-07,0.6599995679471189,0.029723825450252688,0.6403822752028334,0.6600000000000001,0.20451877351248704,0.5250176094817587
3.796530391250469e-07,0.6499997532255245,0.027757339770683984,0.6319577291490553,0.6499999999999999,0.20029413493735765,0.5198088122907174
2.1673809431021077e-07,0.6399998612876198,0.02587709845053888,0.6234386569916552,0.6400000000000001,0.19598601300854873,0.514568951674529
1.2173892676610284e-07,0.6299999233044761,0.024082292662784586,0.6148281556224456,0.6299999999999999,0.19159316471606588,0.5092963062288783
6.72431254402375e-08,0.6199999583092624,0.02237194313920273,0.6061293952536944,0.6200000000000001,0.18711458334928163,0.5039889583234455
3.650525429092884e-08,0.6099999777317948,0.020744905017052773,0.5973456079395977,0.6099999999999999,0.18254953945229047,0.4986447809341027
1.946716838402404e-08,0.599999988319699,0.019199873581079302,0.5884800758513525,0.6000000000000001,0.17789762627603542,0.4932614242343788
1.019122536352836e-08,0.589999993987177,0.017735390860805878,0.5795361193921243,0.5899999999999999,0.17315880995360156,0.48783630212737494
5.234164365778546e-09,0.5799999969641848,0.01634985303490881,0.570517085239753,0.5800000000000001,0.16833348456372776,0.48236657895303797
2.6355479238653285e-09,0.5699999984977375,0.015041518586862715,0.5614263344054881,0.5699999999999998,0.16342253216045596,0.47684915666853994
1.3001270868244708e-09,0.5599999992719289,0.013808517149119745,0.552267230396493,0.56,0.1584273877284944,0.4712806628720432
6.278608316736236e-10,0.5499999996546764,0.012648858966908594,0.5430431275682001,0.5499999999999998,0.15335010886832734,0.46565744012241983
2.9659022406383056e-10,0.5399999998398414,0.011560444907411656,0.5337573597499977,0.54,0.14819344981627414,0.459975537099212
1.3693048468806546e-10,0.5299999999274266,0.010541076935651874,0.5244132292241043,0.5299999999999998,0.14296093915649077,0.45423070224705975
6.173154861537249e-11,0.5199999999678996,0.009588468974957217,0.5150139961330222,0.52,0.13765696027902544,0.4484183806549068
2.71500381764835e-11,0.5099999999861533,0.00870025806738731,0.5055628683856322,0.5099999999999998,0.1322868332764309,0.44253371502902006
1.1637506430379604e-11,0.49999999999418127,0.007874015748031496,0.49606299212598426,0.5,0.1268568965495534,0.43657155172522333
4.856480556070041e-12,0.4899999999976201,0.007107259546602304,0.48651744282216464,0.48999999999999977,0.12137458591285377,0.4305264529027015
1.9709522707886748e-12,0.4799999999990539,0.006397464530245146,0.4769292170254823,0.48,0.11584850845806499,0.42439271594012884
7.769919836311856e-13,0.46999999999963454,0.0057420748029158334,0.46730122484262926,0.46999999999999975,0.11028850786589356,0.41816440130302984
2.9717137321852965e-13,0.45999999999986324,0.0051385148790013555,0.4576362831556593,0.45999999999999996,0.104705717271247,0.41183537005522636
1.1012349695245467e-13,0.44999999999995016,0.004584200852003818,0.447937109616598,0.44999999999999973,0.09911259522072884,0.4053993321506718
3.9485191251437384e-14,0.43999999999998257,0.00407655128300621,0.4382063174354772,0.43999999999999995,0.09352293975633481,0.39884990650721264
1.3678282468705776e-14,0.42999999999999383,0.003612997738201294,0.42844641097257313,0.4299999999999997,0.08795187527311295,0.39218069363256114
4.57081621196669e-15,0.41999999999999804,0.0031909949099092794,0.41865978213783805,0.41999999999999993,0.08241580659974734,0.38538536122810607
1.4709532802803373e-15,0.40999999999999953,0.0028080302611354396,0.4088487075929346,0.41000000000000014,0.07693233481780942,0.37845774272469823
4.5506876773379e-16,0.39999999999999974,0.002461633139736141,0.39901534674410544,0.3999999999999999,0.07152012975122296,0.37139194809951076
1.3508450417226304e-16,0.39000000000000007,0.0021493833145699776,0.38916174050731783,0.3900000000000001,0.06619875490340285,0.36418248558767297
3.8397540653551376e-17,0.3799999999999999,0.0018689188925190452,0.3792898108208427,0.3799999999999999,0.060988441964279376,0.35682439205357375
1.0428577011769346e-17,0.3700000000000001,0.001617943581883238,0.3694013608747033,0.3700000000000001,0.0559098138963295,0.3493133688583582
2.699932917447814e-18,0.3599999999999999,0.0013942332742909445,0.35949807602125516,0.3599999999999999,0.05098355804111832,0.3416459191051973
6.646445528954528e-19,0.3500000000000001,0.0011956419238569542,0.34958152532665016,0.3500000000000001,0.046230053614285636,0.3338194812350001
1.5514826039703962e-19,0.33999999999999986,0.0010201067087784923,0.33965316371901516,0.33999999999999986,0.04166896125886398,0.3258325531719861
3.424024268693008e-20,0.33000000000000007,0.0008656524668329568,0.3297143346859452,0.33000000000000007,0.03731878581203551,0.31768480068202837
7.121260812506408e-21,0.31999999999999984,0.0007303954022692692,0.3197662734712737,0.31999999999999984,0.033196426844909296,0.30937714340962885
1.390836282372998e-21,0.31000000000000005,0.000612546067325756,0.30981011071912906,0.31000000000000005,0.029316734536933224,0.30091181229355074
2.541071979130898e-22,0.2999999999999998,0.0005104116270228282,0.29984687651189296,0.2999999999999998,0.02569209069350183,0.29229237279194925
4.3245009576330744e-23,0.29000000000000004,0.0004223974209426451,0.2898775047479267,0.29000000000000004,0.022332035863119784,0.2835237095996953
6.823368688124829e-24,0.2799999999999998,0.00034700784039983493,0.27990283780468783,0.2799999999999998,0.019242963271271354,0.2746119702840438
9.930071909978906e-25,0.27,0.00028284654371749557,0.2699236314331963,0.27,0.016427898480242314,0.2655644674103346
1.3252294255473359e-25,0.2599999999999998,0.00022861603624606212,0.25994055983057585,0.2599999999999998,0.01388638027473269,0.2563895411285693
1.6114488424601777e-26,0.25,0.00018311664530305805,0.24995422083867425,0.25,0.011614453405084647,0.24709638664872885
1.7725120593037736e-27,0.23999999999999977,0.00014524492337690472,0.23996514121838933,0.23999999999999977,0.009604777814435948,0.23769485332453516
1.7493213650402816e-28,0.22999999999999998,0.00011399151574213529,0.2299737819513793,0.22999999999999998,0.007846852307287527,0.22819522396932385
1.5347813654664746e-29,0.21999999999999975,8.843853109347582e-05,0.21998054352315918,0.21999999999999975,0.006327343860251613,0.2186079843507444
1.1845368985338278e-30,0.20999999999999996,6.775645594376372e-05,0.20998577114425176,0.20999999999999996,0.005030507536868253,0.20894359341725763
7.945739929490588e-32,0.19999999999999973,5.12006553683883e-05,0.19998975986892606,0.19999999999999973,0.003938676804865234,0.1992122646390267
4.5682935511257155e-33,0.18999999999999995,3.810750424221082e-05,0.18999275957419393,0.18999999999999995,0.0030328004034603047,0.18942376792334248
2.2150013779439015e-34,0.17999999999999972,2.789019442935701e-05,0.17999497976500242,0.17999999999999972,0.002293000034604555,0.1795872599937709
8.886920967793724e-36,0.16999999999999993,2.0034264478334962e-05,0.1699965941750386,0.16999999999999993,0.001699123121995317,0.16971114906926074
2.88495720157014e-37,0.16000000000000014,1.4092899270338487e-05,0.1599977451361169,0.16000000000000014,0.0012312665699130778,0.15980299734881404
7.377325444372308e-39,0.1499999999999999,9.682047792686312e-06,0.149998547692831,0.1499999999999999,0.0008702505766669209,0.14986946241349988
1.438714658223772e-40,0.14000000000000012,6.475407785954281e-06,0.1399990934429101,0.14000000000000012,0.0005980257248006329,0.13991627639852805
2.0567302061328837e-42,0.1299999999999999,4.19932646501506e-06,0.12999945408755945,0.1299999999999999,0.0003980013468771283,0.12994825982490585
2.052004219997705e-44,0.1200000000000001,2.6276668615405563e-06,0.11999968467997672,0.1200000000000001,0.00025528812857599154,0.11996936542457098
1.3429666961526013e-46,0.10999999999999988,1.5766895972521881e-06,0.10999982656414418,0.10999999999999988,0.00015685269565532932,0.10998274620347778
5.323635701911887e-49,0.10000000000000009,9.000000900000137e-07,0.09999990999999109,0.10000000000000009,9.158626232887204e-05,0.09999084137376721
1.1507930442137343e-51,0.08999999999999986,4.836113331309757e-07,0.08999995647497988,0.08999999999999986,5.029312097826021e-05,0.08999547361911181
1.1766552309235511e-54,0.08000000000000007,2.411724850577548e-07,0.07999998070620126,0.08000000000000007,2.5607749559200286e-05,0.07999795138003533
4.661566149052416e-58,0.06999999999999984,1.0941357090106631e-07,0.06999999234104988,0.06999999999999984,1.1851608783071142e-05,0.06999917038738503
5.342581964484628e-62,0.06000000000000005,4.385664012277072e-08,0.05999999736860165,0.06000000000000005,4.842362211353408e-06,0.059999709458267374
1.1260603096968298e-66,0.04999999999999982,1.4843750011596366e-08,0.04999999925781232,0.04999999999999982,1.6693819588912388e-06,0.049999916530901876
2.0433170927204715e-72,0.040000000000000036,3.932160000644264e-09,0.039999999842713636,0.040000000000000036,4.50119063554695e-07,0.039999981995237494
7.693203307504756e-80,0.029999999999999805,7.071300000154377e-10,0.029999999978785902,0.029999999999999805,8.233638310785929e-08,0.02999999752990831
2.463082343745829e-90,0.020000000000000018,6.27200000000806e-11,0.01999999999874562,0.020000000000000018,7.423758512573282e-09,0.019999999851524848
2.5078914211103886e-108,0.009999999999999787,9.899999999998833e-13,0.009999999999989887,0.009999999999999787,1.1904817074608407e-10,0.009999999998809305

